Efficient Decomposition of Image and Mesh Graphs by Lifted Multicuts

Formulations of the Image Decomposition Problem as a Multicut Problem (MP) w.r.t. a superpixel graph have received considerable attention. In contrast, instances of the MP w.r.t. a pixel grid graph have received little attention, firstly, because the MP is NP-hard and instances w.r.t. a pixel grid graph are hard to solve in practice, and, secondly, due to the lack of long-range terms in the objective function of the MP. We propose a generalization of the MP with long-range terms (LMP). We design and implement two efficient algorithms (primal feasible heuristics) for the MP and LMP which allow us to study instances of both problems w.r.t. the pixel grid graphs of the images in the BSDS-500 benchmark. The decompositions we obtain do not differ significantly from the state of the art, suggesting that the LMP is a competitive formulation of the Image Decomposition Problem. To demonstrate the generality of the LMP, we apply it also to the Mesh Decomposition Problem posed by the Princeton benchmark, obtaining state-of-the-art decompositions.

==> data-final/competing-mcg-ucm/eval_pr.txt <==
0.010101,0.97077,0.99809,0.9997,1,1,0.99798,0.037592,0.1227,0.16595,0.20468,0.32446,0.16785
0.020202,0.97077,0.99809,0.9997,1,1,0.99798,0.037465,0.12297,0.16568,0.2049,0.324,0.16787
0.030303,0.97077,0.99809,0.9997,1,1,0.99798,0.037429,0.12282,0.16546,0.20481,0.32396,0.16784
0.040404,0.97077,0.99809,0.9997,1,1,0.99798,0.037537,0.12266,0.1658,0.20507,0.32435,0.16782
0.050505,0.97077,0.99809,0.9997,1,1,0.99798,0.037664,0.12252,0.16588,0.20454,0.32467,0.16783
0.060606,0.85593,0.98851,0.99657,0.99912,1,0.98879,0.043963,0.16899,0.22678,0.27603,0.45531,0.22929
0.070707,0.63921,0.91269,0.95625,0.97938,0.99778,0.93603,0.079717,0.36194,0.44703,0.52064,0.75562,0.44127
0.080808,0.58488,0.88872,0.94102,0.97253,0.9948,0.9199,0.088391,0.41022,0.49661,0.57445,0.79797,0.48897
0.090909,0.56699,0.86812,0.9346,0.96543,0.99232,0.90992,0.095257,0.42818,0.52451,0.61134,0.82933,0.5173
0.10101,0.56106,0.85845,0.9257,0.95794,0.98864,0.89813,0.10208,0.45087,0.54749,0.6469,0.88714,0.54567
0.11111,0.55748,0.8513,0.92175,0.95104,0.98767,0.88938,0.10724,0.46457,0.57264,0.6699,0.89947,0.56405
0.12121,0.55716,0.84021,0.91578,0.9464,0.98423,0.88173,0.11364,0.48231,0.5886,0.69121,0.90529,0.5801
0.13131,0.53754,0.83619,0.90387,0.93892,0.98353,0.87313,0.11882,0.49275,0.60628,0.70649,0.91521,0.59503
0.14141,0.51173,0.8248,0.8971,0.93176,0.98378,0.86487,0.1239,0.51417,0.62159,0.72132,0.94072,0.6092
0.15152,0.49209,0.80925,0.88788,0.9248,0.98022,0.85654,0.1311,0.52916,0.63675,0.73519,0.93956,0.62195
0.16162,0.49021,0.80595,0.87828,0.92066,0.97943,0.84942,0.13896,0.54172,0.64872,0.7503,0.94207,0.6346
0.17172,0.47997,0.79749,0.87078,0.91613,0.97444,0.84166,0.15209,0.55841,0.65975,0.76172,0.94141,0.6478
0.18182,0.44165,0.78612,0.86482,0.91114,0.97093,0.83406,0.15985,0.56586,0.67304,0.77877,0.94893,0.65881
0.19192,0.43938,0.7721,0.85223,0.90559,0.97047,0.82635,0.17314,0.58409,0.68395,0.78967,0.95022,0.67035
0.20202,0.43818,0.75237,0.84705,0.89707,0.96982,0.81841,0.17414,0.59474,0.68848,0.79216,0.95293,0.67799
0.21212,0.39439,0.73864,0.83972,0.89522,0.96927,0.80963,0.18531,0.60422,0.69733,0.80129,0.95308,0.68707
0.22222,0.38808,0.72977,0.8339,0.889,0.95648,0.80216,0.19045,0.60845,0.7084,0.811,0.96577,0.69637
0.23232,0.33702,0.72238,0.8281,0.88516,0.95312,0.79477,0.20498,0.62584,0.71801,0.82347,0.96675,0.70534
0.24242,0.28079,0.72159,0.82199,0.87966,0.94783,0.78605,0.23769,0.63271,0.72715,0.82568,0.96643,0.71236
0.25253,0.28079,0.7141,0.81723,0.87085,0.94333,0.77964,0.24005,0.63511,0.73122,0.82847,0.96714,0.71826
0.26263,0.25846,0.70051,0.81012,0.86484,0.94329,0.77295,0.241,0.65006,0.73612,0.82825,0.96643,0.72473
0.27273,0.23993,0.68919,0.80542,0.86335,0.93893,0.7662,0.24231,0.64804,0.74239,0.8346,0.96682,0.72985
0.28283,0.23708,0.68778,0.79658,0.86228,0.93602,0.76013,0.24675,0.64948,0.75294,0.84241,0.97225,0.73643
0.29293,0.22473,0.6741,0.79291,0.85531,0.92969,0.75486,0.24518,0.66074,0.75851,0.84364,0.97292,0.74381
0.30303,0.22461,0.65819,0.78604,0.85342,0.93009,0.7493,0.24625,0.66486,0.7712,0.84696,0.97292,0.74839
0.31313,0.18147,0.6572,0.78016,0.8526,0.92928,0.74047,0.23779,0.67981,0.78077,0.85247,0.97662,0.75605
0.32323,0.17857,0.65631,0.77307,0.84547,0.92834,0.73485,0.23977,0.68801,0.78625,0.85783,0.97983,0.76133
0.33333,0.17824,0.65137,0.76834,0.83869,0.92767,0.72944,0.24115,0.6948,0.79935,0.86357,0.97944,0.76679
0.34343,0.17857,0.64199,0.76324,0.83475,0.92632,0.7228,0.24111,0.69471,0.80267,0.86473,0.97944,0.7714
0.35354,0.17857,0.63303,0.75453,0.83093,0.92632,0.71635,0.24002,0.69892,0.80405,0.86469,0.97959,0.7762
0.36364,0.17857,0.6157,0.75065,0.82655,0.9243,0.71045,0.23984,0.70239,0.80802,0.86899,0.98272,0.78066
0.37374,0.16052,0.61419,0.74724,0.82179,0.92282,0.70548,0.24239,0.71017,0.81397,0.87334,0.98308,0.78545
0.38384,0.14954,0.61128,0.74041,0.81814,0.92228,0.70104,0.24217,0.71397,0.82055,0.87472,0.98268,0.78882
0.39394,0.14942,0.59976,0.73721,0.81311,0.92295,0.69635,0.24211,0.71593,0.82423,0.87817,0.98288,0.79321
0.40404,0.14942,0.59758,0.73177,0.80601,0.92268,0.69215,0.24268,0.72925,0.82901,0.8844,0.98296,0.79686
0.41414,0.09843,0.58958,0.72926,0.80167,0.92255,0.68669,0.20979,0.73836,0.82926,0.88681,0.98296,0.79984
0.42424,0.090498,0.58964,0.72739,0.79769,0.92012,0.68161,0.2101,0.73951,0.82988,0.88746,0.9845,0.80226
0.43434,0.048433,0.5798,0.71588,0.78849,0.92039,0.67442,0.20928,0.74728,0.84227,0.8939,0.98454,0.80752
0.44444,0.048489,0.57807,0.70685,0.78387,0.91676,0.6679,0.21481,0.74271,0.84698,0.89679,0.98547,0.81282
0.45455,0.048489,0.57322,0.70348,0.77523,0.90027,0.66299,0.2188,0.74305,0.85085,0.90376,0.98547,0.81516
0.46465,0.048489,0.567,0.69638,0.77178,0.8993,0.65701,0.21647,0.7451,0.85155,0.90475,0.98565,0.81784
0.47475,0.048489,0.5671,0.69452,0.7715,0.89955,0.65221,0.23467,0.75336,0.85147,0.91045,0.98545,0.82165
0.48485,0.040333,0.55807,0.69041,0.76833,0.89872,0.64445,0.23611,0.75659,0.85451,0.91459,0.985,0.82426
0.49495,0.035634,0.5495,0.67975,0.76366,0.89709,0.63843,0.23357,0.75609,0.85726,0.91549,0.98559,0.8264
0.50505,0.035634,0.53921,0.67089,0.76078,0.89458,0.63178,0.23891,0.75981,0.86175,0.91713,0.99181,0.83077
0.51515,0.035634,0.52852,0.66619,0.75622,0.89469,0.62634,0.24298,0.76949,0.86491,0.91746,0.99196,0.83254
0.52525,0.035515,0.52353,0.66261,0.75494,0.89425,0.62173,0.24281,0.76951,0.86534,0.92301,0.99196,0.83471
0.53535,0.035634,0.51633,0.65809,0.74817,0.89173,0.61766,0.24551,0.77443,0.86783,0.92517,0.99466,0.83702
0.54545,0,0.50936,0.64914,0.74584,0.89206,0.61318,0.24587,0.77408,0.86944,0.93006,1,0.84241
0.55556,0,0.50426,0.64664,0.74107,0.89195,0.60783,0.24567,0.77408,0.87138,0.93155,1,0.84508
0.56566,0,0.48368,0.64161,0.73847,0.88823,0.60203,0.25043,0.77319,0.87352,0.93627,1,0.84775
0.57576,0,0.48381,0.63709,0.73437,0.88867,0.59705,0.25351,0.78161,0.87737,0.93606,1,0.84978
0.58586,0,0.48158,0.63251,0.72313,0.88867,0.59136,0.24869,0.79289,0.87999,0.93775,1,0.85251
0.59596,0,0.47539,0.62131,0.71308,0.88845,0.58509,0.25918,0.79478,0.88209,0.93876,1,0.85478
0.60606,0,0.45694,0.61579,0.71173,0.88845,0.57976,0.26287,0.8022,0.884,0.93867,1,0.85703
0.61616,0,0.44628,0.60473,0.71007,0.88255,0.57311,0.26241,0.81404,0.88454,0.93974,1,0.86013
0.62626,0,0.44267,0.59968,0.7058,0.87909,0.56463,0.25964,0.80846,0.88792,0.94192,1,0.86242
0.63636,0,0.43961,0.59861,0.69637,0.87954,0.55872,0.25941,0.81282,0.88848,0.94708,1,0.86518
0.64646,0,0.4395,0.59408,0.69457,0.87928,0.55409,0.25941,0.81043,0.89295,0.94789,1,0.86694
0.65657,0,0.43533,0.58928,0.68978,0.87941,0.54738,0.25466,0.81409,0.89778,0.94773,1,0.86851
0.66667,0,0.42632,0.58623,0.68113,0.87548,0.53992,0.2542,0.81524,0.90261,0.95442,1,0.8725
0.67677,0,0.41228,0.58354,0.67301,0.87328,0.53236,0.25906,0.82073,0.90356,0.95746,1,0.87576
0.68687,0,0.40778,0.57284,0.66698,0.85739,0.52686,0.25906,0.82442,0.90389,0.95942,1,0.87695
0.69697,0,0.39168,0.56764,0.66628,0.85359,0.51993,0.25874,0.84229,0.90751,0.96266,1,0.88211
0.70707,0,0.38241,0.55863,0.6529,0.85346,0.50982,0.25874,0.85884,0.91011,0.96375,1,0.88634
0.71717,0,0.37559,0.5475,0.64602,0.85105,0.50218,0.25179,0.86185,0.91251,0.9638,1,0.88736
0.72727,0,0.35855,0.53404,0.63831,0.85061,0.49386,0.25179,0.86194,0.91082,0.96673,1,0.88911
0.73737,0,0.35009,0.53402,0.63326,0.85127,0.48622,0.25203,0.86334,0.91244,0.96973,1,0.89236
0.74747,0,0.34647,0.50957,0.62548,0.85105,0.48006,0.25253,0.86327,0.915,0.97065,1,0.89486
0.75758,0,0.34024,0.50957,0.62412,0.85105,0.4746,0.27575,0.86699,0.92105,0.97426,1,0.89954
0.76768,0,0.3362,0.50001,0.61561,0.8463,0.46436,0.27546,0.86986,0.92155,0.97469,1,0.89912
0.77778,0,0.32029,0.48727,0.61023,0.8463,0.45669,0.27546,0.8752,0.92496,0.97716,1,0.9037
0.78788,0,0.31304,0.47863,0.5974,0.82609,0.44995,0.27518,0.8752,0.93173,0.97823,1,0.90617
0.79798,0,0.2974,0.47636,0.5904,0.82583,0.44295,0.30597,0.88287,0.93543,0.98345,1,0.90851
0.80808,0,0.29005,0.46305,0.5884,0.82041,0.43616,0.30564,0.88038,0.93935,0.98403,1,0.90954
0.81818,0,0.27386,0.45062,0.57363,0.82015,0.42474,0.30597,0.88365,0.94028,0.98809,1,0.91257
0.82828,0,0.26864,0.44429,0.5628,0.82015,0.4132,0.3236,0.8903,0.94206,0.99146,1,0.91837
0.83838,0,0.25851,0.42808,0.55638,0.82048,0.40574,0.37538,0.89241,0.94213,0.99344,1,0.91966
0.84848,0,0.24499,0.41858,0.54097,0.80686,0.39149,0.10592,0.89568,0.94682,0.99437,1,0.91942
0.85859,0,0.24044,0.41317,0.53988,0.80647,0.38242,0.10592,0.89293,0.95171,0.99587,1,0.9206
0.86869,0,0.22779,0.3984,0.53441,0.80679,0.37205,0.10592,0.89988,0.95682,0.99703,1,0.92517
0.87879,0,0.19556,0.38425,0.52659,0.79988,0.35733,0.10592,0.89784,0.96745,0.99824,1,0.92822
0.88889,0,0.17514,0.36389,0.49997,0.78968,0.34206,0.084112,0.90358,0.9739,0.99897,1,0.93102
0.89899,0,0.15405,0.34621,0.49299,0.78935,0.3244,0.084112,0.90803,0.98325,1,1,0.93543
0.90909,0,0.12036,0.31127,0.46104,0.78968,0.31039,0.084112,0.91168,0.98443,1,1,0.94113
0.91919,0,0.097632,0.28727,0.44909,0.78968,0.29292,0.57278,0.92383,0.98786,1,1,0.95013
0.92929,0,0.081764,0.26719,0.43175,0.7896,0.27528,0.57278,0.94424,0.99256,1,1,0.95841
0.93939,0,0.04,0.2395,0.39481,0.78976,0.24907,0.57278,0.94474,0.99764,1,1,0.96339
0.94949,0,0,0.20713,0.37098,0.7896,0.23011,0.54826,0.96169,0.99928,1,1,0.96724
0.9596,0,0,0.18295,0.34173,0.76491,0.20535,0.54826,0.97963,1,1,1,0.97124
0.9697,0,0,0.1284,0.3042,0.76482,0.18286,0.57278,0.98807,1,1,1,0.97635
0.9798,0,0,0.084759,0.25227,0.76419,0.14613,0,0.99713,1,1,1,0.97884
0.9899,0,0,0,0.17864,0.63648,0.104,0,1,1,1,1,0.98425
1,0,0,0,0.083534,0.56268,0.061154,0.79831,1,1,1,1,0.99505


==> data-final/competing-mcg-ucm/eval_vipr.txt <==
0.010101,3.73965,7.22565,8.61997,9.96856,12.7927,8.56509,0.0230588,0.0574675,0.0744397,0.0913971,0.190035,0.0764728
0.020202,3.73965,7.22565,8.61997,9.96856,12.7927,8.56509,0.0230588,0.0574675,0.0744397,0.0913971,0.190035,0.0764728
0.030303,3.73965,7.22565,8.61997,9.96856,12.7927,8.56509,0.0230588,0.0574675,0.0744397,0.0913971,0.190035,0.0764728
0.040404,3.73965,7.22565,8.61997,9.96856,12.7927,8.56509,0.0230588,0.0574675,0.0744397,0.0913971,0.190035,0.0764728
0.0505051,3.73965,7.22565,8.61997,9.96856,12.7927,8.56509,0.0230588,0.0574675,0.0744397,0.0913971,0.190035,0.0764728
0.0606061,2.72245,5.18943,6.544,8.15884,11.2623,6.67162,0.0251428,0.0710145,0.0907309,0.114269,0.328906,0.0984175
0.0707071,0.595456,2.58159,3.43508,4.58567,7.4835,3.61843,0.0428321,0.125362,0.167845,0.230239,1.0134,0.196671
0.0808081,0.560337,2.23425,2.97066,4.12691,6.90467,3.20565,0.0470667,0.138762,0.191236,0.264115,1.12478,0.223753
0.0909091,0.49889,2.08059,2.81031,3.92961,6.61065,3.01762,0.0481044,0.144536,0.20085,0.271655,1.43489,0.234177
0.10101,0.475948,1.96722,2.6491,3.63395,6.25828,2.8242,0.049596,0.154739,0.212931,0.289227,1.44371,0.246529
0.111111,0.475861,1.87684,2.5447,3.45596,5.95443,2.7054,0.0506005,0.163537,0.217786,0.29465,1.45631,0.254599
0.121212,0.454226,1.80895,2.45494,3.32928,5.72263,2.60701,0.053939,0.166345,0.225119,0.310164,1.45832,0.261273
0.131313,0.453191,1.73516,2.37955,3.16815,5.56682,2.50873,0.0557935,0.171403,0.23556,0.327901,1.47068,0.269463
0.141414,0.431369,1.68012,2.29946,3.06057,5.38741,2.41619,0.0577896,0.184409,0.243683,0.328606,1.4884,0.277388
0.151515,0.431369,1.62817,2.20758,2.97026,5.12104,2.33636,0.0585064,0.193082,0.249415,0.341546,1.49156,0.285022
0.161616,0.407017,1.54632,2.13152,2.86022,4.95556,2.25555,0.0595244,0.196041,0.257261,0.354958,1.50208,0.294
0.171717,0.407017,1.49012,2.06675,2.74834,4.58923,2.17004,0.0601136,0.202597,0.264256,0.367745,1.5037,0.303001
0.181818,0.395401,1.47359,1.98672,2.65248,4.38274,2.09746,0.0602583,0.204591,0.273034,0.37523,1.50379,0.315093
0.191919,0.374955,1.43057,1.92895,2.58655,4.20218,2.02133,0.0605144,0.214234,0.282641,0.38888,1.50839,0.323363
0.20202,0.373467,1.38556,1.81326,2.52221,4.00743,1.96163,0.0813579,0.217817,0.294939,0.399613,1.50919,0.332861
0.212121,0.350784,1.33257,1.78023,2.43833,3.82641,1.90076,0.0852037,0.22263,0.302553,0.406731,1.51053,0.342458
0.222222,0.350784,1.23853,1.73393,2.38443,3.80237,1.85172,0.0867579,0.229744,0.310242,0.419844,1.51155,0.353138
0.232323,0.350784,1.21447,1.67911,2.33601,3.50128,1.80015,0.0916565,0.232856,0.316905,0.437467,1.51273,0.363968
0.242424,0.322064,1.16171,1.64272,2.26276,3.4283,1.7436,0.092342,0.240112,0.334508,0.447536,1.51274,0.377335
0.252525,0.322064,1.14094,1.60942,2.1843,3.32268,1.70244,0.0944721,0.245163,0.34134,0.452148,1.52612,0.384728
0.262626,0.185702,1.08606,1.58241,2.16885,3.24902,1.6644,0.0971135,0.249664,0.345148,0.453145,1.54832,0.393183
0.272727,0.179544,1.05805,1.57332,2.11623,3.20857,1.62952,0.0971135,0.252891,0.34756,0.474319,1.54832,0.402038
0.282828,0.179029,1.03406,1.54218,2.0665,3.17241,1.59245,0.0971288,0.259391,0.357538,0.487365,1.55426,0.409972
0.292929,0.136527,1.00818,1.51364,2.02203,3.08734,1.55778,0.103332,0.263346,0.366039,0.487453,1.64708,0.41647
0.30303,0.136527,1.00208,1.47113,1.95965,3.03022,1.52404,0.103405,0.273422,0.37454,0.493132,1.73076,0.426546
0.313131,0.135572,0.977143,1.43537,1.91972,2.97905,1.48032,0.105165,0.284668,0.391216,0.510173,1.7308,0.44166
0.323232,0.135572,0.977143,1.42326,1.88327,2.93371,1.45197,0.109678,0.288319,0.398725,0.521469,1.7349,0.449692
0.333333,0.129085,0.940126,1.39376,1.8414,2.85197,1.41587,0.111097,0.295379,0.402004,0.534057,1.7349,0.457999
0.343434,0.116698,0.869159,1.3562,1.78391,2.83891,1.38541,0.111129,0.302646,0.409993,0.547023,1.73497,0.468158
0.353535,0.116698,0.867776,1.31994,1.73337,2.83155,1.35502,0.111129,0.309045,0.423609,0.554255,1.78402,0.481398
0.363636,0.116698,0.857846,1.28997,1.70891,2.82758,1.32451,0.114172,0.314305,0.436083,0.56619,1.78402,0.492005
0.373737,0.116698,0.828704,1.26196,1.68508,2.81752,1.29584,0.114172,0.320789,0.439072,0.588376,1.79712,0.503982
0.383838,0.0933293,0.788335,1.23079,1.67663,2.8049,1.26915,0.114172,0.324278,0.440387,0.58844,1.79712,0.51073
0.393939,0.092097,0.780843,1.2183,1.64236,2.80119,1.24551,0.114676,0.329122,0.451887,0.62225,1.79712,0.52
0.40404,0.0913133,0.758644,1.19519,1.62724,2.7905,1.2241,0.114676,0.342383,0.454419,0.623085,1.79712,0.52708
0.414141,0.0913133,0.749013,1.18016,1.61223,2.78597,1.20145,0.114676,0.345867,0.461582,0.633911,2.25436,0.536871
0.424242,0.0896243,0.748522,1.17193,1.57427,2.77322,1.18356,0.114676,0.352339,0.465332,0.652211,2.25934,0.544378
0.434343,0.0896243,0.689944,1.14162,1.55656,2.77079,1.15717,0.115075,0.358,0.485492,0.685308,2.27558,0.559694
0.444444,0.0896243,0.685503,1.11916,1.49147,2.74639,1.1244,0.118231,0.362127,0.4941,0.706155,2.27558,0.57275
0.454545,0.0896243,0.677884,1.09531,1.47271,2.70904,1.10759,0.121635,0.367408,0.504712,0.732445,2.27558,0.58123
0.464646,0.0896243,0.651862,1.06946,1.4444,2.65585,1.08711,0.121635,0.381253,0.512217,0.732445,2.30541,0.592302
0.474747,0.0848878,0.651554,1.04784,1.3818,2.63966,1.06269,0.121912,0.383527,0.523319,0.751223,2.30541,0.602057
0.484848,0.0848878,0.634132,1.02709,1.35283,2.56316,1.04393,0.12203,0.391317,0.529896,0.757302,2.30541,0.612708
0.494949,0.0578772,0.616648,1.00414,1.34243,2.47016,1.02633,0.12203,0.391833,0.54395,0.757302,2.30541,0.622697
0.505051,0.0578772,0.616648,1.004,1.33952,2.42768,1.00928,0.127153,0.406284,0.559542,0.791454,2.30631,0.633649
0.515152,0.0550552,0.611646,0.956507,1.32612,2.3873,0.991037,0.132572,0.407689,0.569879,0.80449,2.30631,0.642207
0.525253,0.0550552,0.596721,0.931488,1.3041,2.37836,0.976637,0.133675,0.420007,0.57438,0.830588,2.30631,0.654259
0.535354,0.0546192,0.586744,0.920022,1.29677,2.37836,0.960326,0.133675,0.420816,0.582085,0.833223,2.30631,0.662126
0.545455,1.33132e-17,0.577335,0.886745,1.28341,2.35011,0.941716,0.147536,0.421506,0.582085,0.835622,2.30631,0.669937
0.555556,1.33132e-17,0.555857,0.843177,1.24653,2.33397,0.919364,0.147536,0.426738,0.592483,0.84792,2.30631,0.682797
0.565657,1.33132e-17,0.555857,0.842872,1.20581,2.33382,0.902606,0.148229,0.439314,0.60951,0.856481,2.30631,0.695958
0.575758,1.33132e-17,0.555857,0.841804,1.19679,2.28653,0.886459,0.148229,0.455223,0.62729,0.874199,2.39095,0.706822
0.585859,1.33132e-17,0.551365,0.803553,1.14828,2.27575,0.869437,0.148824,0.460982,0.635365,0.912251,2.39095,0.720487
0.59596,1.33132e-17,0.542127,0.79811,1.12484,2.27431,0.851063,0.148824,0.475935,0.648628,0.914713,2.39095,0.733953
0.606061,1.33132e-17,0.539112,0.783294,1.11036,2.27431,0.833924,0.148824,0.480183,0.674732,0.931358,2.39095,0.74699
0.616162,1.33132e-17,0.496254,0.77727,1.07026,2.27431,0.818309,0.152461,0.487068,0.67692,0.956159,2.39095,0.761171
0.626263,1.33132e-17,0.475219,0.757073,1.05472,2.27431,0.797281,0.152748,0.506115,0.70258,0.994415,2.39095,0.78241
0.636364,1.33132e-17,0.444474,0.736827,1.04168,2.27304,0.778313,0.152748,0.516644,0.711908,1.03518,2.39095,0.798485
0.646465,1.33132e-17,0.44271,0.701106,1.00168,2.26442,0.765887,0.153471,0.51743,0.724427,1.03564,2.39095,0.807678
0.656566,1.33132e-17,0.431853,0.700039,0.992564,2.26372,0.75204,0.153471,0.529419,0.736936,1.04876,2.39095,0.820621
0.666667,0,0.416568,0.686926,0.981832,2.2609,0.735581,0.154179,0.537226,0.748697,1.06804,2.39095,0.839383
0.676768,-5.08265e-18,0.398567,0.672821,0.966777,2.2609,0.719893,0.154179,0.549773,0.760271,1.08204,2.69907,0.861083
0.686869,-5.08265e-18,0.381278,0.661327,0.948917,2.2609,0.704856,0.154179,0.551538,0.767235,1.09165,2.69907,0.873369
0.69697,-3.44533e-17,0.366343,0.63767,0.93625,2.2609,0.686907,0.154179,0.563821,0.795775,1.11774,2.69907,0.888067
0.707071,-3.44533e-17,0.309436,0.604233,0.906534,2.2609,0.662616,0.171125,0.588268,0.819029,1.16755,2.69907,0.910732
0.717172,-3.44533e-17,0.299153,0.604233,0.888732,2.2434,0.646389,0.173083,0.590981,0.844913,1.18758,2.69907,0.92547
0.727273,-3.44533e-17,0.291418,0.594951,0.857577,2.2434,0.631974,0.173083,0.597815,0.858758,1.22586,2.69907,0.943671
0.737374,-3.44533e-17,0.270109,0.589245,0.836373,2.2434,0.616254,0.173083,0.621528,0.877625,1.24864,2.69907,0.960316
0.747475,-3.44533e-17,0.25292,0.554588,0.818419,2.21391,0.600426,0.17326,0.633883,0.903587,1.30086,2.69907,0.979556
0.757576,-3.44533e-17,0.24353,0.551909,0.81112,2.21391,0.587302,0.17326,0.643259,0.911157,1.31077,2.89476,0.997736
0.767677,-3.44533e-17,0.239306,0.539513,0.793567,2.21391,0.569676,0.17326,0.653365,0.920212,1.33342,2.89476,1.02697
0.777778,-4.34977e-17,0.236494,0.518887,0.758998,2.21391,0.54889,0.17326,0.661193,0.935406,1.33737,2.89476,1.04413
0.787879,-4.34977e-17,0.236494,0.512879,0.757091,2.18448,0.535104,0.17326,0.673529,0.965803,1.36998,2.89476,1.06439
0.79798,-4.34977e-17,0.226277,0.507548,0.744085,2.18448,0.521734,0.17326,0.67516,0.976509,1.38104,2.89476,1.0839
0.808081,-4.34977e-17,0.224862,0.47639,0.721812,2.18448,0.507386,0.17326,0.677479,1.00548,1.4041,2.89476,1.1038
0.818182,-4.76366e-17,0.217115,0.431198,0.711754,2.18448,0.488879,0.173261,0.733691,1.03913,1.46254,2.89476,1.13302
0.828283,-4.76366e-17,0.193953,0.412309,0.666551,2.18448,0.464148,0.178046,0.776279,1.06215,1.46254,2.89476,1.15784
0.838384,-4.76366e-17,0.176066,0.384045,0.651075,2.18448,0.444094,0.178046,0.783808,1.07664,1.51826,2.89476,1.18059
0.848485,-4.76366e-17,0.163806,0.371676,0.632108,2.13841,0.427077,0.194153,0.805683,1.12054,1.53571,2.89476,1.21315
0.858586,-1.03737e-16,0.146379,0.347132,0.612393,2.13522,0.406458,0.194153,0.808092,1.13084,1.61154,2.89476,1.24987
0.868687,-1.03737e-16,0.11114,0.325134,0.547848,2.13522,0.38457,0.194153,0.808092,1.14422,1.69735,2.89476,1.2787
0.878788,-1.03737e-16,0.101291,0.318195,0.538351,2.11878,0.366032,0.194153,0.84959,1.2283,1.75245,2.89476,1.31622
0.888889,-1.03737e-16,0.0900328,0.258745,0.528191,2.11554,0.337734,0.194153,0.86799,1.24538,1.80059,2.89476,1.35929
0.89899,-1.03737e-16,0.0667503,0.234432,0.472049,2.11554,0.307008,0.210444,0.949439,1.3093,1.87552,3.27372,1.41608
0.909091,-1.03737e-16,0.0626688,0.232266,0.430916,2.11554,0.28634,0.210444,0.996218,1.34098,1.93993,3.27372,1.45668
0.919192,-1.03737e-16,0.0418071,0.196808,0.397773,2.07813,0.259599,0.210444,1.01311,1.38681,2.00054,3.27372,1.51472
0.929293,-1.03737e-16,0.0341219,0.152809,0.334817,2.07813,0.227703,0.210444,1.04986,1.4826,2.03478,3.4838,1.57142
0.939394,-1.03737e-16,0.0166263,0.134319,0.31419,2.07813,0.198876,0.210444,1.15635,1.54597,2.09607,3.68546,1.63598
0.949495,-1.03737e-16,1.33132e-17,0.108056,0.280444,2.06682,0.177116,0.210444,1.22381,1.57716,2.24045,3.73977,1.69411
0.959596,-1.03737e-16,0,0.0886562,0.21908,2.06682,0.151778,0.212165,1.2853,1.72306,2.26292,3.99699,1.78072
0.969697,-1.03737e-16,-2.54485e-18,0.0588499,0.188387,1.9342,0.128295,0.212165,1.32759,1.77884,2.3243,3.99699,1.84759
0.979798,-1.03737e-16,-1.40458e-17,0.0322332,0.117996,1.75641,0.0974156,0.403194,1.43605,1.88943,2.41223,4.27465,1.95596
0.989899,-1.03737e-16,-2.88159e-17,3.18683e-18,0.055593,1.53127,0.0620023,0.461827,1.48514,1.99808,2.63201,4.27465,2.08688
1,-1.03737e-16,-3.48838e-17,-8.47674e-18,0.0221776,0.838745,0.0255203,0.461827,1.64548,2.14393,2.87579,4.44686,2.2311


==> data-final/competing-se-sh-ucm/eval_pr.txt <==
0.010101,0.81815,0.96687,0.98345,0.99074,0.99718,0.97363,0.062559,0.26013,0.31854,0.37204,0.49632,0.31187
0.020202,0.74576,0.94623,0.9747,0.98744,0.99713,0.95961,0.071675,0.29564,0.35981,0.4131,0.53279,0.35174
0.030303,0.69871,0.92605,0.96633,0.981,0.9955,0.94304,0.081571,0.33501,0.40311,0.4617,0.65365,0.39246
0.040404,0.65328,0.89215,0.95488,0.97388,0.99501,0.92557,0.091245,0.36744,0.44425,0.50462,0.70359,0.43204
0.050505,0.56788,0.86926,0.94059,0.96515,0.99361,0.90698,0.097693,0.40013,0.48868,0.55374,0.76573,0.47059
0.060606,0.46918,0.84065,0.92708,0.95446,0.99148,0.88964,0.11064,0.43462,0.52161,0.59375,0.82182,0.50694
0.070707,0.42321,0.81964,0.91143,0.94209,0.98974,0.87281,0.12068,0.4588,0.56044,0.62944,0.856,0.54073
0.080808,0.38081,0.79956,0.89648,0.93381,0.98954,0.85711,0.13459,0.48746,0.59417,0.66505,0.88361,0.57043
0.090909,0.31857,0.77616,0.88256,0.92453,0.98909,0.84094,0.14164,0.5132,0.61845,0.69053,0.91522,0.59695
0.10101,0.30788,0.75317,0.86928,0.91513,0.9856,0.82562,0.15284,0.53603,0.64137,0.72591,0.93565,0.62147
0.11111,0.29101,0.73158,0.85333,0.90736,0.98599,0.81306,0.15865,0.5548,0.66361,0.74778,0.94718,0.64192
0.12121,0.2625,0.71308,0.84307,0.89897,0.98522,0.79797,0.1744,0.57598,0.67882,0.76391,0.953,0.65906
0.13131,0.25288,0.69743,0.82689,0.88746,0.98464,0.78506,0.19519,0.59593,0.69412,0.78271,0.97275,0.67579
0.14141,0.17228,0.68823,0.80831,0.87814,0.98096,0.76925,0.18939,0.60644,0.70622,0.79684,0.97386,0.68979
0.15152,0.1491,0.67587,0.79475,0.87028,0.97715,0.75712,0.19882,0.62006,0.726,0.80899,0.97402,0.70215
0.16162,0.12441,0.66625,0.78817,0.85722,0.96643,0.74508,0.21543,0.63135,0.73502,0.81663,0.97093,0.71398
0.17172,0.11122,0.64805,0.77937,0.84555,0.96308,0.73357,0.23483,0.64955,0.74304,0.82876,0.96962,0.72468
0.18182,0.096531,0.63501,0.76622,0.83611,0.96295,0.72213,0.24396,0.6635,0.75452,0.84019,0.96892,0.7353
0.19192,0.085861,0.61799,0.75601,0.82665,0.96243,0.70981,0.21867,0.67173,0.76504,0.85132,0.97656,0.74569
0.20202,0.068879,0.60304,0.74321,0.82249,0.9612,0.69973,0.22706,0.68287,0.77353,0.85677,0.98326,0.75486
0.21212,0.052567,0.58496,0.73509,0.8086,0.95694,0.68811,0.23403,0.68713,0.78325,0.86469,0.98326,0.76285
0.22222,0.052008,0.56929,0.72752,0.80205,0.9532,0.67763,0.23639,0.70056,0.79227,0.86881,0.98392,0.77011
0.23232,0.05145,0.55039,0.71762,0.79228,0.94519,0.66584,0.24271,0.70726,0.79489,0.87014,0.98392,0.77568
0.24242,0.044132,0.53971,0.70495,0.78271,0.94494,0.65643,0.24775,0.71724,0.80326,0.87574,0.98392,0.78195
0.25253,0.036423,0.52262,0.69713,0.77004,0.94255,0.64475,0.25005,0.72333,0.80785,0.8815,0.99851,0.78847
0.26263,0.036534,0.51469,0.68227,0.76235,0.94151,0.63448,0.25041,0.72789,0.81473,0.88852,0.99851,0.79361
0.27273,0.016535,0.51088,0.66853,0.75784,0.93938,0.62456,0.087805,0.72913,0.81868,0.89286,0.99851,0.79678
0.28283,0.01399,0.50308,0.65785,0.75061,0.93196,0.61529,0.087805,0.74028,0.82087,0.90024,0.99851,0.80091
0.29293,0.0082759,0.48756,0.65025,0.73973,0.93151,0.60637,0.072165,0.74468,0.82659,0.89964,0.99925,0.80342
0.30303,0.0030725,0.47921,0.62733,0.73562,0.93183,0.59823,0.072165,0.75117,0.82815,0.9012,0.99925,0.80793
0.31313,0.0030725,0.46929,0.61924,0.73197,0.92428,0.59005,0.072165,0.75352,0.8326,0.91087,0.99925,0.81111
0.32323,0.0030725,0.4616,0.61875,0.72606,0.9195,0.58222,0.072165,0.75685,0.83593,0.91358,1,0.81498
0.33333,0.0030725,0.44101,0.6174,0.71429,0.91692,0.57524,0.072165,0.75959,0.84362,0.9148,1,0.82025
0.34343,0,0.4398,0.61246,0.71154,0.91563,0.56931,0.040134,0.76708,0.84655,0.91737,1,0.82638
0.35354,0,0.4398,0.60342,0.7072,0.91188,0.5637,0.041096,0.76869,0.84878,0.91983,1,0.83164
0.36364,0,0.42996,0.59526,0.70332,0.91176,0.55467,0.045627,0.77288,0.85453,0.92451,1,0.83144
0.37374,0,0.42801,0.58483,0.6955,0.90614,0.54646,0.045627,0.77676,0.86071,0.92694,1,0.83468
0.38384,0,0.42801,0.57904,0.68912,0.90614,0.54144,0.055814,0.78076,0.86327,0.92857,1,0.83786
0.39394,0,0.41851,0.57646,0.68406,0.90601,0.53547,0.060606,0.78237,0.86533,0.93126,1,0.84072
0.40404,0,0.41673,0.5591,0.67123,0.89923,0.52718,0,0.78237,0.87021,0.93286,1,0.84377
0.41414,0,0.40932,0.54648,0.66999,0.88251,0.52121,0,0.78377,0.87755,0.9369,1,0.84711
0.42424,0,0.38364,0.537,0.66022,0.87767,0.51027,0,0.78554,0.87843,0.93866,1,0.84679
0.43434,0,0.36859,0.53048,0.65328,0.87786,0.50071,0,0.80838,0.87696,0.94104,1,0.85
0.44444,0,0.36868,0.52164,0.64737,0.87244,0.49523,0,0.82189,0.88671,0.95231,1,0.86236
0.45455,0,0.34351,0.50845,0.64244,0.8412,0.48593,0,0.8235,0.89466,0.95612,1,0.86438
0.46465,0,0.33998,0.50631,0.63755,0.83448,0.48115,0,0.82445,0.89621,0.95755,1,0.86747
0.47475,0,0.32462,0.50092,0.6304,0.831,0.47201,0,0.82381,0.89664,0.96037,1,0.86782
0.48485,0,0.32462,0.49629,0.62392,0.83083,0.46631,0,0.82884,0.90716,0.96462,1,0.87261
0.49495,0,0.31668,0.49401,0.61937,0.83108,0.45786,0.20863,0.83769,0.91094,0.96839,1,0.88026
0.50505,0,0.29464,0.48722,0.6151,0.82859,0.45062,0.21014,0.84271,0.91194,0.97077,1,0.88315
0.51515,0,0.28699,0.47389,0.60554,0.82851,0.4404,0.21014,0.84438,0.91628,0.97744,1,0.88392
0.52525,0,0.28699,0.47389,0.60213,0.82793,0.43544,0.21014,0.84337,0.91783,0.97814,1,0.88425
0.53535,0,0.27343,0.4676,0.59229,0.82558,0.42716,0.21014,0.84615,0.91992,0.98084,1,0.88738
0.54545,0,0.27339,0.45708,0.58316,0.82028,0.42075,0,0.85316,0.92466,0.98112,1,0.89049
0.55556,0,0.26111,0.44204,0.57251,0.82028,0.41218,0,0.85429,0.92836,0.98212,1,0.88811
0.56566,0,0.25714,0.43897,0.56802,0.82002,0.4044,0,0.85704,0.93233,0.98258,1,0.88762
0.57576,0,0.25435,0.43653,0.56214,0.82009,0.39736,0.25664,0.85773,0.93568,0.98501,1,0.89405
0.58586,0,0.24294,0.43358,0.56037,0.81977,0.3892,0,0.86093,0.94219,0.99125,1,0.89715
0.59596,0,0.21297,0.4192,0.55379,0.81699,0.38078,0,0.86313,0.94715,0.99271,1,0.89412
0.60606,0,0.19924,0.4021,0.54868,0.80802,0.37266,0,0.8655,0.95122,0.99297,1,0.89113
0.61616,0,0.18848,0.38858,0.54219,0.80853,0.3607,0,0.87353,0.95526,0.99593,1,0.89266
0.62626,0,0.16272,0.38551,0.53754,0.80789,0.3525,0,0.87464,0.95407,0.99679,1,0.89367
0.63636,0,0.13928,0.37961,0.52061,0.79459,0.34402,0,0.88135,0.95725,0.99736,1,0.89281
0.64646,0,0.11769,0.36439,0.5154,0.7942,0.33348,0,0.88439,0.96008,0.99882,1,0.89549
0.65657,0,0.11333,0.35199,0.51549,0.79007,0.32678,0,0.88573,0.96105,0.99921,1,0.89626
0.66667,0,0.11296,0.34309,0.51417,0.78704,0.31758,0,0.88718,0.96494,1,1,0.89832
0.67677,0,0.057636,0.33633,0.50893,0.78691,0.30814,0,0.88889,0.96712,1,1,0.90035
0.68687,0,0.057567,0.32258,0.50252,0.78626,0.30135,0,0.88705,0.96808,1,1,0.89942
0.69697,0,0.053921,0.29785,0.48566,0.78517,0.29265,0,0.89319,0.97743,1,1,0.9106
0.70707,0,0.053813,0.28402,0.46507,0.78497,0.28242,0,0.89412,0.98375,1,1,0.91234
0.71717,0,0.042237,0.27627,0.44835,0.78407,0.27107,0,0.8949,0.98873,1,1,0.91278
0.72727,0,0.034818,0.27433,0.4446,0.78433,0.26838,0,0.89963,0.98991,1,1,0.9126
0.73737,0,0.024963,0.27165,0.43691,0.78426,0.26262,0,0.90361,0.99164,1,1,0.91387
0.74747,0,0.015783,0.25634,0.41758,0.776,0.25396,0,0.91026,0.99361,1,1,0.91756
0.75758,0,0.0086562,0.25178,0.4134,0.75716,0.24732,0,0.91117,0.99516,1,1,0.92021
0.76768,0,0.0077126,0.23177,0.41176,0.75666,0.24115,0,0.91117,0.99503,1,1,0.92068
0.77778,0,0.0046566,0.21463,0.36621,0.75682,0.22945,0,0.92635,0.99765,1,1,0.92559
0.78788,0,0,0.19479,0.36289,0.75068,0.21947,0,0.93185,0.99763,1,1,0.93233
0.79798,0,0,0.17861,0.35241,0.75077,0.20538,0,0.94899,0.99968,1,1,0.93504
0.80808,0,0,0.16361,0.34617,0.75068,0.19841,0,0.95582,1,1,1,0.93921
0.81818,0,0,0.14747,0.33987,0.73527,0.18856,0,0.96776,1,1,1,0.94879
0.82828,0,0,0.1376,0.31672,0.73533,0.17896,0,0.98182,1,1,1,0.95085
0.83838,0,0,0.11445,0.28844,0.73533,0.16583,0,0.98636,1,1,1,0.95124
0.84848,0,0,0.10286,0.27648,0.72823,0.15818,0,0.99137,1,1,1,0.95563
0.85859,0,0,0.091268,0.27166,0.7159,0.14939,0,0.99493,1,1,1,0.95688
0.86869,0,0,0.048814,0.25272,0.67613,0.13854,0,0.99688,1,1,1,0.95828
0.87879,0,0,0.035954,0.24132,0.6742,0.13031,0,0.99895,1,1,1,0.96517
0.88889,0,0,0.0026356,0.20898,0.67433,0.11832,0,1,1,1,1,0.97324
0.89899,0,0,0,0.18266,0.60324,0.10915,0,1,1,1,1,0.97816
0.90909,0,0,0,0.16211,0.60324,0.097904,0,1,1,1,1,0.97461
0.91919,0,0,0,0.1334,0.60302,0.080804,0,1,1,1,1,0.9744
0.92929,0,0,0,0.091611,0.60247,0.070008,0,1,1,1,1,0.9756
0.93939,0,0,0,0.066885,0.56452,0.05958,0,1,1,1,1,0.97839
0.94949,0,0,0,0.039587,0.56287,0.05008,0.63105,1,1,1,1,0.99347
0.9596,0,0,0,0,0.44193,0.031855,0.78748,1,1,1,1,0.99712
0.9697,0,0,0,0,0.39384,0.016878,0.95753,1,1,1,1,0.99976
0.9798,0,0,0,0,0.24993,0.0078345,1,1,1,1,1,1
0.9899,0,0,0,0,0.20723,0.0039354,1,1,1,1,1,1
1,0,0,0,0,0,0,1,1,1,1,1,1


==> data-final/competing-se-sh-ucm/eval_vipr.txt <==
0.010101,2.61988,4.44637,5.45519,6.43436,9.00592,5.46712,0.0401439,0.101205,0.129171,0.157315,0.619388,0.135902
0.020202,2.27398,3.67459,4.61177,5.71159,8.26764,4.74316,0.0426491,0.116235,0.146286,0.181947,0.853443,0.159499
0.030303,1.8964,3.15578,3.99383,5.02079,7.60439,4.16259,0.0464302,0.123634,0.162332,0.214974,1.12211,0.185043
0.040404,1.54265,2.69483,3.56368,4.38044,7.02738,3.68244,0.0517849,0.140843,0.181402,0.252126,1.22276,0.212218
0.0505051,1.18548,2.39977,3.14011,3.94978,6.44766,3.27244,0.0643782,0.155937,0.209827,0.295899,1.28349,0.24264
0.0606061,0.737291,2.09227,2.76398,3.58498,5.90906,2.93969,0.0714089,0.169831,0.228697,0.321012,1.3216,0.277733
0.0707071,0.516658,1.84616,2.55696,3.30193,5.62566,2.67035,0.0917151,0.177133,0.245553,0.352444,1.34055,0.302719
0.0808081,0.434865,1.66727,2.34415,3.04965,5.30562,2.44845,0.0949845,0.188859,0.271548,0.393253,1.49263,0.334349
0.0909091,0.330175,1.51014,2.1502,2.81558,5.0131,2.25546,0.0953266,0.20224,0.284513,0.437538,1.73008,0.361438
0.10101,0.303471,1.41204,2.0374,2.66513,4.69807,2.08564,0.0967704,0.222079,0.300192,0.466466,1.75253,0.387507
0.111111,0.263753,1.3446,1.90197,2.47485,4.40532,1.95432,0.0977007,0.234061,0.330942,0.486489,1.76341,0.410988
0.121212,0.245181,1.25404,1.78172,2.39145,4.11344,1.83876,0.101763,0.246844,0.351672,0.510954,1.79137,0.437037
0.131313,0.22369,1.1861,1.67483,2.28584,3.88842,1.73444,0.103261,0.264257,0.372367,0.553946,1.98409,0.466086
0.141414,0.216966,1.09871,1.56499,2.11807,3.70608,1.62945,0.107998,0.289226,0.390908,0.621464,2.42325,0.505235
0.151515,0.156963,1.04343,1.49794,1.94913,3.56792,1.55025,0.108306,0.300521,0.423778,0.647199,2.43391,0.528482
0.161616,0.139376,0.975982,1.41251,1.88632,3.38239,1.47151,0.109661,0.308247,0.455959,0.685756,2.43893,0.556542
0.171717,0.135915,0.926015,1.32219,1.8371,3.23836,1.40084,0.110176,0.327758,0.476531,0.727597,2.44567,0.578867
0.181818,0.133999,0.860055,1.26083,1.7491,3.14726,1.33678,0.111557,0.335993,0.495996,0.752873,2.45149,0.604788
0.191919,0.108399,0.812866,1.22611,1.67537,3.01205,1.27703,0.112378,0.341541,0.519508,0.794802,2.481,0.635147
0.20202,0.0945004,0.782384,1.17622,1.58058,2.9475,1.22378,0.113203,0.366088,0.542428,0.839631,2.48546,0.662532
0.212121,0.0419987,0.75944,1.14723,1.53727,2.90545,1.18242,0.114649,0.401717,0.569441,0.853631,2.50184,0.684743
0.222222,0.0400852,0.697042,1.10938,1.44586,2.84403,1.13338,0.116737,0.40995,0.582122,0.924984,2.58372,0.707328
0.232323,0.0397143,0.667018,1.05198,1.40107,2.82068,1.08833,0.128584,0.430068,0.618999,0.961928,2.58801,0.732938
0.242424,0.034948,0.650714,1.02761,1.35391,2.77572,1.05492,0.144023,0.437151,0.636476,0.991457,2.59818,0.753047
0.252525,0.0297458,0.596312,0.978787,1.32886,2.61962,1.01352,0.145057,0.448352,0.659022,1.03563,2.61499,0.784457
0.262626,0.0297458,0.570282,0.936791,1.3068,2.61792,0.972444,0.145345,0.48095,0.688561,1.05161,2.61711,0.809284
0.272727,0.0127449,0.565159,0.908592,1.22403,2.6127,0.937024,0.14766,0.506256,0.707464,1.06687,2.61781,0.833713
0.282828,0.0127449,0.536761,0.865834,1.2037,2.61092,0.905839,0.151158,0.509782,0.74469,1.1278,2.61781,0.85705
0.292929,0.0127449,0.512233,0.852696,1.17458,2.61092,0.880071,0.151384,0.525063,0.768116,1.15744,2.61795,0.878671
0.30303,0.00388532,0.496766,0.801994,1.13802,2.60753,0.845407,0.15373,0.542495,0.800736,1.17007,2.68315,0.895128
0.313131,0.00388532,0.463768,0.775193,1.08219,2.605,0.819341,0.156635,0.553421,0.826369,1.19541,2.68315,0.915353
0.323232,0.00244351,0.454026,0.763133,1.07231,2.59614,0.795446,0.156679,0.56284,0.848904,1.19967,2.68315,0.936146
0.333333,0.00244351,0.432094,0.712874,1.0098,2.52741,0.770549,0.156901,0.566756,0.881481,1.20802,2.68315,0.954564
0.343434,-5.08265e-18,0.429149,0.688464,0.99074,2.52199,0.749219,0.156935,0.615572,0.899093,1.23108,2.68315,0.974238
0.353535,-4.76366e-17,0.415681,0.656679,0.987247,2.5185,0.731219,0.157804,0.634646,0.92954,1.2327,2.68422,0.98687
0.363636,-4.76366e-17,0.380196,0.635518,0.961928,2.50668,0.709198,0.157808,0.659721,0.9492,1.30328,2.68422,1.01193
0.373737,-4.76366e-17,0.377313,0.618394,0.932631,2.50522,0.687585,0.159787,0.668518,0.953642,1.30677,2.68422,1.02765
0.383838,-4.76366e-17,0.370368,0.602498,0.916556,2.40299,0.671526,0.159787,0.672838,0.967207,1.31219,2.68526,1.03899
0.393939,-4.76366e-17,0.364802,0.581598,0.906473,2.4009,0.654115,0.159876,0.682104,0.970994,1.31621,2.72099,1.05142
0.40404,-4.76366e-17,0.331086,0.558841,0.871671,2.40043,0.635277,0.167655,0.688728,1.01167,1.35914,2.72131,1.07876
0.414141,-4.76366e-17,0.318994,0.548486,0.85347,2.39903,0.6194,0.167668,0.696602,1.02192,1.37207,2.72136,1.09799
0.424242,-4.76366e-17,0.313976,0.529118,0.85347,2.35996,0.60087,0.167698,0.71914,1.04164,1.43232,2.72142,1.12123
0.434343,-4.76366e-17,0.275836,0.510355,0.811826,2.35887,0.577262,0.168408,0.742679,1.0611,1.46092,2.72142,1.14418
0.444444,-4.76366e-17,0.271168,0.488801,0.794172,2.30059,0.559947,0.169218,0.752343,1.0678,1.49078,2.72142,1.16043
0.454545,-4.76366e-17,0.258204,0.462705,0.782885,2.30059,0.544435,0.169218,0.760009,1.08789,1.49782,2.87475,1.17988
0.464646,-4.76366e-17,0.246397,0.448669,0.74031,2.28037,0.53297,0.173348,0.766272,1.09652,1.4988,2.87475,1.19526
0.474747,-4.76366e-17,0.226486,0.444195,0.738817,2.17279,0.518464,0.173459,0.790776,1.10796,1.51961,2.87475,1.21435
0.484848,-4.76366e-17,0.21649,0.425755,0.71042,2.16126,0.502238,0.173459,0.803701,1.11867,1.53473,2.89476,1.22908
0.494949,-4.76366e-17,0.210861,0.414512,0.65301,2.14635,0.487796,0.173459,0.832074,1.15728,1.55842,2.89476,1.25342
0.505051,-4.76366e-17,0.208448,0.394885,0.643353,1.92895,0.468857,0.174337,0.832074,1.17247,1.62844,2.89476,1.27324
0.515152,-1.03737e-16,0.183854,0.38075,0.619003,1.92056,0.449316,0.174498,0.835811,1.18823,1.70475,2.89476,1.29938
0.525253,-1.03737e-16,0.180083,0.359987,0.609028,1.90337,0.436947,0.1745,0.859858,1.18991,1.74671,2.89476,1.31603
0.535354,-1.03737e-16,0.176343,0.340486,0.607604,1.86969,0.424024,0.190064,0.883374,1.21476,1.74671,2.89476,1.32781
0.545455,-1.03737e-16,0.16958,0.325845,0.584874,1.83286,0.407901,0.194352,0.90518,1.24002,1.75482,2.89476,1.34193
0.555556,-1.03737e-16,0.158795,0.317311,0.548146,1.82892,0.394443,0.194942,0.916433,1.25882,1.80447,2.89476,1.36216
0.565657,-1.03737e-16,0.156636,0.308199,0.534787,1.82089,0.375848,0.194946,0.943021,1.29787,1.82526,3.06533,1.38441
0.575758,-1.03737e-16,0.156636,0.297114,0.520863,1.8193,0.365466,0.194948,0.943021,1.31073,1.83854,3.06533,1.3974
0.585859,-1.03737e-16,0.141088,0.278963,0.492719,1.81609,0.348308,0.194948,0.969424,1.31604,1.84678,3.07154,1.41653
0.59596,-1.03737e-16,0.115787,0.270458,0.48427,1.80722,0.334634,0.197581,0.983699,1.33033,1.86331,3.12116,1.43853
0.606061,-1.03737e-16,0.106531,0.264815,0.475277,1.80573,0.324499,0.197581,1.03027,1.35961,1.87022,3.12285,1.4596
0.616162,-1.03737e-16,0.0872976,0.247228,0.451733,1.7988,0.312462,0.197581,1.03207,1.38687,1.89476,3.17915,1.48847
0.626263,-1.03737e-16,0.0840364,0.241514,0.448602,1.79202,0.304942,0.20406,1.03316,1.39167,1.91073,3.17915,1.51038
0.636364,-1.03737e-16,0.0744279,0.224672,0.44075,1.77582,0.292972,0.204066,1.09017,1.40312,1.95697,3.29288,1.53634
0.646465,-1.03737e-16,0.0647249,0.204811,0.414873,1.73472,0.279416,0.204066,1.11727,1.44916,2.01085,3.29288,1.56054
0.656566,-1.03737e-16,0.0647249,0.198963,0.412904,1.73016,0.271401,0.204066,1.12002,1.45758,2.01085,3.29288,1.578
0.666667,-1.03737e-16,0.0521266,0.190304,0.385349,1.72821,0.261164,0.204066,1.13118,1.48576,2.03107,3.29288,1.60036
0.676768,-1.03737e-16,0.0424717,0.182057,0.379016,1.72767,0.253645,0.204066,1.1753,1.49986,2.04464,3.29288,1.61943
0.686869,-1.03737e-16,0.0424717,0.173352,0.363557,1.56371,0.240807,0.204066,1.18515,1.53941,2.09478,3.29288,1.63998
0.69697,-1.03737e-16,0.0380623,0.170595,0.34505,1.55699,0.232027,0.204066,1.18943,1.56604,2.11683,3.29288,1.65691
0.707071,-1.03737e-16,0.0380623,0.159168,0.308449,1.55206,0.217646,0.204066,1.21595,1.61671,2.13803,3.29288,1.6814
0.717172,-1.03737e-16,0.0299394,0.132476,0.285465,1.55206,0.204583,0.204066,1.23135,1.65982,2.21407,3.29288,1.71069
0.727273,-1.03737e-16,0.0299394,0.128957,0.284163,1.35293,0.198852,0.204066,1.23135,1.67599,2.21407,3.29288,1.71828
0.737374,-1.03737e-16,0.023715,0.121788,0.275445,1.35293,0.189171,0.204066,1.23499,1.70912,2.21687,3.65384,1.73619
0.747475,-1.03737e-16,0.022669,0.118074,0.261782,1.34807,0.179092,0.204274,1.25911,1.70912,2.22561,3.65384,1.75259
0.757576,-1.03737e-16,0.0173587,0.102473,0.255496,1.34807,0.17018,0.204274,1.2597,1.72071,2.22561,3.65384,1.76522
0.767677,-1.03737e-16,0.0154663,0.102473,0.24385,1.1911,0.163156,0.204274,1.29433,1.7391,2.26287,3.65384,1.78495
0.777778,-1.03737e-16,0.00771807,0.0895564,0.214567,1.19066,0.148001,0.204274,1.32212,1.76026,2.3243,3.65901,1.81507
0.787879,-1.03737e-16,1.44058e-17,0.0839285,0.203919,1.02739,0.136348,0.204274,1.36316,1.82207,2.33481,3.745,1.83973
0.79798,-1.03737e-16,6.70734e-18,0.0804795,0.192918,0.925094,0.125511,0.204274,1.41129,1.86563,2.34482,3.745,1.87211
0.808081,-1.03737e-16,0,0.0743034,0.189424,0.617304,0.116773,0.204274,1.41881,1.88228,2.35658,3.745,1.89544
0.818182,-1.03737e-16,0,0.0645983,0.158705,0.617304,0.106457,0.204274,1.44452,1.88317,2.38105,3.745,1.92713
0.828283,-1.03737e-16,-2.2189e-18,0.0573022,0.139699,0.617304,0.0969508,0.204274,1.44508,1.90374,2.43536,3.745,1.95199
0.838384,-1.03737e-16,-2.54485e-18,0.0470784,0.131754,0.48496,0.0904675,0.415254,1.45582,1.9602,2.45716,4.01895,1.98395
0.848485,-1.03737e-16,-7.38143e-18,0.036402,0.119017,0.466685,0.084469,0.415254,1.45582,1.96921,2.51639,4.01895,2.00377
0.858586,-1.03737e-16,-8.44292e-18,0.032969,0.107435,0.466685,0.0795853,0.415254,1.49434,1.96921,2.52573,4.01895,2.0233
0.868687,-1.03737e-16,-1.37037e-17,0.0231278,0.0942264,0.449749,0.0705383,0.477515,1.51454,2.0018,2.57554,4.17367,2.05497
0.878788,-1.03737e-16,-1.44821e-17,0.0153891,0.0838995,0.429795,0.0645788,0.477515,1.53609,2.00359,2.62237,4.17367,2.08098
0.888889,-1.03737e-16,-1.55181e-17,0.00372598,0.0712253,0.429795,0.0555188,0.477515,1.53609,2.05911,2.66461,4.17367,2.11346
0.89899,-1.03737e-16,-1.89837e-17,9.92251e-18,0.0597605,0.406571,0.0483611,0.477515,1.56138,2.08997,2.68431,4.44686,2.13645
0.909091,-1.03737e-16,-2.37547e-17,6.01695e-20,0.0504805,0.402827,0.0420399,0.477515,1.62638,2.13314,2.74328,4.44686,2.16878
0.919192,-1.03737e-16,-3.09366e-17,-1.53592e-18,0.0359076,0.402827,0.0360242,0.477515,1.63647,2.15139,2.78157,4.44686,2.21252
0.929293,-1.03737e-16,-3.44696e-17,-2.54485e-18,0.0309946,0.402827,0.0290617,0.477515,1.75915,2.20202,2.82418,4.44686,2.24973
0.939394,-1.03737e-16,-3.45791e-17,-4.46035e-18,0.0223645,0.31775,0.0224911,0.477515,1.76565,2.231,2.82577,4.44686,2.27484
0.949495,-1.03737e-16,-3.60939e-17,-8.39458e-18,0.00875358,0.31775,0.0159015,0.677195,1.77426,2.25911,2.87579,4.44686,2.30129
0.959596,-1.03737e-16,-3.96676e-17,-1.48724e-17,0,0.31775,0.00795407,0.717027,1.82266,2.31433,2.91634,4.44686,2.34532
0.969697,-1.03737e-16,-3.96688e-17,-1.65345e-17,-9.62926e-19,0.0729495,0.0032237,0.717027,1.88884,2.36104,2.92038,4.44686,2.39595
0.979798,-1.03737e-16,-3.98539e-17,-1.90274e-17,-2.61184e-18,0.0729495,0.00151678,0.717027,1.92458,2.39927,2.92094,4.6322,2.42402
0.989899,-1.06282e-16,-4.11817e-17,-2.30842e-17,-4.57952e-18,0.0729495,0.00105661,0.717027,1.94385,2.40847,2.93646,4.6322,2.43913
1,-1.06282e-16,-4.11817e-17,-2.38013e-17,-5.21585e-18,2.47883e-17,-2.69903e-17,0.717027,1.97464,2.41146,2.95103,4.6322,2.45516


==> data-final/postICCVtestwta10_AGG_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00085852,1.355e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.0047218,6.5101e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.017231,0.00033226,1,1,1,1,1,1
0.275,0,0,0,0.0011637,0.037775,0.0014869,0.625,1,1,1,1,0.99646
0.3,0,0,0.0010599,0.0070727,0.074691,0.0055864,0.22449,1,1,1,1,0.98814
0.325,0,0.00041521,0.0067898,0.023376,0.11678,0.017428,0,1,1,1,1,0.96827
0.35,0,0.0038487,0.024465,0.061236,0.25247,0.043805,0,1,1,1,1,0.94812
0.375,0,0.017969,0.06022,0.12215,0.47071,0.087779,0,0.95921,1,1,1,0.9316
0.4,0,0.049117,0.12138,0.20824,0.57724,0.14761,0,0.90816,0.97996,1,1,0.91528
0.425,0,0.095395,0.20585,0.31886,0.67362,0.2229,0,0.85319,0.94474,0.98701,1,0.89652
0.45,0.00091954,0.17951,0.30527,0.43636,0.82345,0.307,0.096774,0.84044,0.91127,0.95441,1,0.86664
0.475,0.0097399,0.25019,0.4021,0.53213,0.88058,0.39385,0.075697,0.81099,0.88049,0.93253,1,0.84757
0.5,0.017653,0.34531,0.49783,0.62719,0.93151,0.47735,0.13684,0.76634,0.84829,0.89839,1,0.82121
0.525,0.036981,0.42132,0.59286,0.69704,0.95694,0.55388,0.21739,0.73274,0.81467,0.87474,0.99563,0.79119
0.55,0.072231,0.48481,0.66776,0.75758,0.96772,0.62088,0.2193,0.69203,0.78234,0.85605,0.98512,0.75728
0.575,0.12983,0.54104,0.72788,0.81058,0.97411,0.68052,0.21246,0.65002,0.75174,0.82071,0.96887,0.72178
0.6,0.2234,0.6204,0.78203,0.85217,0.97825,0.73341,0.17428,0.6097,0.71105,0.78655,0.9352,0.68364
0.625,0.27402,0.68682,0.82937,0.89111,0.98276,0.77951,0.15367,0.55785,0.67185,0.74277,0.92713,0.64606
0.65,0.31417,0.73831,0.86368,0.91728,0.98709,0.81807,0.13551,0.52091,0.62865,0.70547,0.89017,0.6069
0.675,0.39304,0.77756,0.89384,0.93931,0.9898,0.85079,0.12339,0.47502,0.58249,0.65683,0.86185,0.56585
0.7,0.50564,0.82751,0.91417,0.95556,0.99187,0.8795,0.11139,0.44112,0.53552,0.61087,0.82734,0.52444
0.725,0.53554,0.86084,0.93211,0.96739,0.99712,0.90419,0.10017,0.40927,0.48893,0.56627,0.78984,0.48286
0.75,0.57123,0.89952,0.95037,0.97573,0.99819,0.92368,0.088791,0.36949,0.44633,0.51984,0.76201,0.44117
0.775,0.60889,0.92196,0.96536,0.98324,0.99904,0.94,0.078858,0.33527,0.40064,0.4659,0.70475,0.39954
0.8,0.64646,0.94303,0.97504,0.99009,0.99962,0.95398,0.072257,0.29763,0.35769,0.41283,0.64884,0.35787
0.85,0.74607,0.97225,0.99043,0.99721,1,0.97594,0.055778,0.22575,0.27914,0.32976,0.48363,0.27783
0.9,0.8836,0.9935,0.99879,0.99984,1,0.99277,0.043795,0.16101,0.20145,0.23842,0.35353,0.20298


==> data-final/postICCVtestwta10_AGG_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00085852,1.355e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.017231,0.00033226,1,1,1,1,1,1
0.3,0,0,0.0010599,0.0070727,0.074691,0.0055864,0.22449,1,1,1,1,0.98814
0.35,0,0.0038487,0.024465,0.061236,0.25247,0.043805,0,1,1,1,1,0.94812
0.4,0,0.049117,0.12138,0.20824,0.57724,0.14761,0,0.90816,0.97996,1,1,0.91528
0.45,0.00091954,0.17951,0.30527,0.43636,0.82345,0.307,0.096774,0.84044,0.91127,0.95441,1,0.86664
0.5,0.017653,0.34531,0.49783,0.62719,0.93151,0.47735,0.13684,0.76634,0.84829,0.89839,1,0.82121
0.55,0.072231,0.48481,0.66776,0.75758,0.96772,0.62088,0.2193,0.69203,0.78234,0.85605,0.98512,0.75728
0.6,0.2234,0.6204,0.78203,0.85217,0.97825,0.73341,0.17428,0.6097,0.71105,0.78655,0.9352,0.68364
0.65,0.31417,0.73831,0.86368,0.91728,0.98709,0.81807,0.13551,0.52091,0.62865,0.70547,0.89017,0.6069
0.7,0.50564,0.82751,0.91417,0.95556,0.99187,0.8795,0.11139,0.44112,0.53552,0.61087,0.82734,0.52444
0.75,0.57123,0.89952,0.95037,0.97573,0.99819,0.92368,0.088791,0.36949,0.44633,0.51984,0.76201,0.44117
0.8,0.64646,0.94303,0.97504,0.99009,0.99962,0.95398,0.072257,0.29763,0.35769,0.41283,0.64884,0.35787
0.85,0.74607,0.97225,0.99043,0.99721,1,0.97594,0.055778,0.22575,0.27914,0.32976,0.48363,0.27783
0.9,0.8836,0.9935,0.99879,0.99984,1,0.99277,0.043795,0.16101,0.20145,0.23842,0.35353,0.20298


==> data-final/postICCVtestwta10_AGG_multicut_keep_old_weights-eval_runtime.txt <==
0.1,10.257,11.717,12.428,15.026,80.56
0.15,10.031,11.76,12.364,14.009,60.635
0.2,10.34,11.685,12.644,14.92,74.647
0.25,11.73,12.873,13.27,13.858,23.199
0.3,12.217,13.033,13.396,13.89,24.475
0.35,12.438,13.144,13.521,14.234,23.626
0.4,12.584,13.237,13.651,14.144,30.83
0.45,12.572,13.428,13.882,14.991,45.882
0.5,12.544,13.696,14.268,18.381,89.963
0.55,12.946,14.022,15.216,22.169,60.407
0.6,12.786,14.53,17.245,22.59,77.91
0.65,13.26,15.105,18.995,23.379,53.561
0.7,13.411,16.439,19.534,24.659,59.087
0.75,13.721,17.386,20.125,24.808,110.67
0.8,13.458,17.123,19.671,23.907,52.464
0.85,14.515,17.026,18.88,22.865,73.2
0.9,14.329,16.007,17.223,19.93,42.888
0.95,11.787,13.623,14.411,15.34,28.438


==> data-final/postICCVtestwta10_AGG_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-4.0395e-17,-2.3233e-17,-5.0774e-18,0.00021374,3.5189e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9714e-17,-1.9521e-17,-2.6386e-18,0.0011692,1.7547e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.7124e-17,-1.4276e-17,2.5291e-18,0.0045696,8.6375e-05,0.71703,1.9745,2.4115,2.951,4.6322,2.4551
0.275,-1.0628e-16,-2.8816e-17,0,0.00039185,0.007874,0.00040604,0.71698,1.9744,2.4115,2.951,4.632,2.4551
0.3,-1.0374e-16,-5.0826e-18,0.00030646,0.0021929,0.016413,0.0016457,0.71685,1.9733,2.4115,2.951,4.6315,2.4548
0.325,-1.0374e-16,0.00010502,0.0020076,0.0071167,0.042146,0.0050784,0.71663,1.9716,2.4114,2.951,4.627,2.4538
0.35,-1.0374e-16,0.0011132,0.0067684,0.020045,0.095766,0.013369,0.71616,1.9671,2.4112,2.9341,4.5671,2.4472
0.375,-4.7637e-17,0.0053186,0.018174,0.044072,0.2047,0.02926,0.71553,1.9507,2.406,2.9306,4.4314,2.4281
0.4,-4.7637e-17,0.015438,0.04118,0.085355,0.3797,0.057497,0.71411,1.9203,2.3768,2.9176,4.4062,2.3954
0.425,-2.3848e-17,0.036101,0.074329,0.13847,1.1873,0.1049,0.7068,1.8628,2.3455,2.8927,4.0845,2.336
0.45,0.0013891,0.070512,0.13316,0.22786,1.457,0.17065,0.63814,1.8183,2.2858,2.7765,3.8532,2.2718
0.475,0.0052366,0.12194,0.21388,0.33705,1.7937,0.25493,0.41574,1.7327,2.1933,2.6699,3.7002,2.1665
0.5,0.010045,0.18183,0.28717,0.48166,1.9952,0.3709,0.36018,1.5535,2.0773,2.4941,3.6298,2.0225
0.525,0.021742,0.26142,0.41852,0.65823,2.3958,0.50831,0.353,1.2791,1.8226,2.349,3.5042,1.8459
0.55,0.051366,0.35645,0.57509,0.8606,2.5532,0.6633,0.13815,1.1281,1.6285,2.1917,3.454,1.6708
0.575,0.097077,0.46565,0.76226,1.083,2.9968,0.85332,0.11729,0.90448,1.3655,2.0021,3.34,1.4756
0.6,0.15816,0.61257,0.97529,1.3734,3.5175,1.0703,0.10158,0.75205,1.2416,1.753,3.2117,1.3097
0.625,0.17301,0.77352,1.2046,1.7273,4.0754,1.3312,0.07819,0.59295,1.0337,1.5564,2.8843,1.1309
0.65,0.22745,1.0028,1.5469,2.1271,4.6953,1.6404,0.062906,0.50384,0.83325,1.3492,2.8512,0.96289
0.675,0.29791,1.2532,1.9233,2.5857,5.2033,1.9901,0.052922,0.36213,0.64362,1.0661,2.8155,0.80626
0.7,0.41444,1.4985,2.2926,3.0961,5.7617,2.3756,0.046089,0.26031,0.45902,0.9273,2.7741,0.66816
0.725,0.58116,1.8227,2.7069,3.4977,6.3196,2.8142,0.035107,0.17589,0.35623,0.72128,2.6085,0.52231
0.75,0.80868,2.2028,3.224,4.1906,7.3225,3.3176,0.027935,0.12121,0.26357,0.53894,2.5473,0.39682
0.775,0.967,2.7123,3.7743,4.9219,8.2658,3.8817,0.020437,0.079625,0.17698,0.38022,2.4669,0.30587
0.8,1.1494,3.2386,4.3365,5.8659,9.1005,4.5063,0.012651,0.057288,0.10996,0.30972,2.116,0.23712
0.85,1.9175,4.5461,5.8884,7.497,10.784,6.0743,0.0061875,0.02807,0.052534,0.13234,1.4264,0.12017
0.9,3.542,6.6882,8.2396,9.8729,12.497,8.3023,0.0035409,0.011941,0.017971,0.034243,0.4772,0.038079


==> data-final/postICCVtestwta10_AGG_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-4.0395e-17,-2.3233e-17,-5.0774e-18,0.00021374,3.5189e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.7124e-17,-1.4276e-17,2.5291e-18,0.0045696,8.6375e-05,0.71703,1.9745,2.4115,2.951,4.6322,2.4551
0.3,-1.0374e-16,-5.0826e-18,0.00030646,0.0021929,0.016413,0.0016457,0.71685,1.9733,2.4115,2.951,4.6315,2.4548
0.35,-1.0374e-16,0.0011132,0.0067684,0.020045,0.095766,0.013369,0.71616,1.9671,2.4112,2.9341,4.5671,2.4472
0.4,-4.7637e-17,0.015438,0.04118,0.085355,0.3797,0.057497,0.71411,1.9203,2.3768,2.9176,4.4062,2.3954
0.45,0.0013891,0.070512,0.13316,0.22786,1.457,0.17065,0.63814,1.8183,2.2858,2.7765,3.8532,2.2718
0.5,0.010045,0.18183,0.28717,0.48166,1.9952,0.3709,0.36018,1.5535,2.0773,2.4941,3.6298,2.0225
0.55,0.051366,0.35645,0.57509,0.8606,2.5532,0.6633,0.13815,1.1281,1.6285,2.1917,3.454,1.6708
0.6,0.15816,0.61257,0.97529,1.3734,3.5175,1.0703,0.10158,0.75205,1.2416,1.753,3.2117,1.3097
0.65,0.22745,1.0028,1.5469,2.1271,4.6953,1.6404,0.062906,0.50384,0.83325,1.3492,2.8512,0.96289
0.7,0.41444,1.4985,2.2926,3.0961,5.7617,2.3756,0.046089,0.26031,0.45902,0.9273,2.7741,0.66816
0.75,0.80868,2.2028,3.224,4.1906,7.3225,3.3176,0.027935,0.12121,0.26357,0.53894,2.5473,0.39682
0.8,1.1494,3.2386,4.3365,5.8659,9.1005,4.5063,0.012651,0.057288,0.10996,0.30972,2.116,0.23712
0.85,1.9175,4.5461,5.8884,7.497,10.784,6.0743,0.0061875,0.02807,0.052534,0.13234,1.4264,0.12017
0.9,3.542,6.6882,8.2396,9.8729,12.497,8.3023,0.0035409,0.011941,0.017971,0.034243,0.4772,0.038079


==> data-final/postICCVtestwta10_KL_AGG_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00085852,1.355e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.0047218,6.5101e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.19472,0.0017615,0.99385,1,1,1,1,0.99997
0.275,0,0,0,0.0014145,0.53908,0.023497,0.61051,1,1,1,1,0.9923
0.3,0,0,0.0010599,0.083769,0.56278,0.061378,0.6,1,1,1,1,0.98852
0.325,0,0.00048109,0.011249,0.16137,0.63911,0.1081,0,1,1,1,1,0.96315
0.35,0,0.0069717,0.12291,0.30212,0.72365,0.17273,0,0.98,1,1,1,0.93696
0.375,0,0.036313,0.24515,0.42209,0.75063,0.24954,0,0.91232,0.99129,1,1,0.91398
0.4,0,0.082149,0.34621,0.5002,0.8217,0.32036,0,0.88193,0.96516,0.9971,1,0.89843
0.425,0,0.22803,0.41965,0.57968,0.86489,0.40217,0,0.85381,0.93015,0.98415,1,0.88678
0.45,0.00091954,0.32461,0.52055,0.64779,0.90181,0.47519,0.046083,0.8312,0.90385,0.96057,1,0.86578
0.475,0.010111,0.40784,0.5805,0.69006,0.94048,0.54019,0.09375,0.79699,0.87879,0.94022,1,0.84891
0.5,0.019049,0.45914,0.65043,0.75485,0.95087,0.60056,0.13208,0.76093,0.84424,0.9129,1,0.81932
0.525,0.038657,0.5231,0.70563,0.80652,0.96772,0.65418,0.21685,0.71901,0.82185,0.88747,1,0.79009
0.55,0.10664,0.59157,0.7556,0.84525,0.97185,0.70297,0.2147,0.68056,0.78139,0.86103,0.98599,0.75512
0.575,0.18373,0.6466,0.81013,0.87647,0.97579,0.74838,0.19015,0.63555,0.74814,0.82779,0.98623,0.71867
0.6,0.28388,0.70005,0.84289,0.90495,0.98166,0.78888,0.16837,0.58937,0.70516,0.78788,0.96875,0.67876
0.625,0.33674,0.74659,0.87067,0.92103,0.98825,0.82271,0.14677,0.54315,0.65635,0.7467,0.93844,0.63864
0.65,0.37499,0.78274,0.89562,0.94131,0.9887,0.85258,0.12967,0.50364,0.61357,0.69791,0.89594,0.5958
0.675,0.46288,0.82501,0.91607,0.95483,0.99387,0.88017,0.11338,0.46216,0.56287,0.65338,0.85806,0.55406
0.7,0.52264,0.85705,0.93171,0.96662,0.99621,0.90166,0.10215,0.43146,0.51959,0.59876,0.82228,0.51108
0.725,0.55531,0.89031,0.948,0.97451,0.998,0.91984,0.092835,0.39382,0.47169,0.54676,0.78536,0.46837
0.75,0.59053,0.91798,0.96267,0.98119,0.99867,0.93543,0.082844,0.35723,0.42614,0.49724,0.74247,0.42511
0.775,0.62527,0.93692,0.97124,0.98667,0.99915,0.94856,0.074205,0.31918,0.38412,0.44762,0.69386,0.38372
0.8,0.66171,0.95165,0.98097,0.99276,1,0.96018,0.068302,0.28388,0.33932,0.39867,0.62556,0.34256
0.85,0.7682,0.97567,0.9928,0.99821,1,0.97951,0.053781,0.21374,0.26293,0.31337,0.4844,0.26436
0.9,0.91128,0.99577,0.99922,0.99994,1,0.99468,0.04163,0.15074,0.19004,0.22468,0.33256,0.19118


==> data-final/postICCVtestwta10_KL_AGG_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00085852,1.355e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.19472,0.0017615,0.99385,1,1,1,1,0.99997
0.3,0,0,0.0010599,0.083769,0.56278,0.061378,0.6,1,1,1,1,0.98852
0.35,0,0.0069717,0.12291,0.30212,0.72365,0.17273,0,0.98,1,1,1,0.93696
0.4,0,0.082149,0.34621,0.5002,0.8217,0.32036,0,0.88193,0.96516,0.9971,1,0.89843
0.45,0.00091954,0.32461,0.52055,0.64779,0.90181,0.47519,0.046083,0.8312,0.90385,0.96057,1,0.86578
0.5,0.019049,0.45914,0.65043,0.75485,0.95087,0.60056,0.13208,0.76093,0.84424,0.9129,1,0.81932
0.55,0.10664,0.59157,0.7556,0.84525,0.97185,0.70297,0.2147,0.68056,0.78139,0.86103,0.98599,0.75512
0.6,0.28388,0.70005,0.84289,0.90495,0.98166,0.78888,0.16837,0.58937,0.70516,0.78788,0.96875,0.67876
0.65,0.37499,0.78274,0.89562,0.94131,0.9887,0.85258,0.12967,0.50364,0.61357,0.69791,0.89594,0.5958
0.7,0.52264,0.85705,0.93171,0.96662,0.99621,0.90166,0.10215,0.43146,0.51959,0.59876,0.82228,0.51108
0.75,0.59053,0.91798,0.96267,0.98119,0.99867,0.93543,0.082844,0.35723,0.42614,0.49724,0.74247,0.42511
0.8,0.66171,0.95165,0.98097,0.99276,1,0.96018,0.068302,0.28388,0.33932,0.39867,0.62556,0.34256
0.85,0.7682,0.97567,0.9928,0.99821,1,0.97951,0.053781,0.21374,0.26293,0.31337,0.4844,0.26436
0.9,0.91128,0.99577,0.99922,0.99994,1,0.99468,0.04163,0.15074,0.19004,0.22468,0.33256,0.19118


==> data-final/postICCVtestwta10_KL_AGG_multicut_keep_old_weights-eval_runtime.txt <==
0.1,12.187,16.048,19.32,22.789,119.56
0.15,12.458,17.044,20.204,23.233,34.243
0.2,11.563,15.911,18.61,22.114,115.76
0.25,13.461,15.411,17.255,20.175,112.77
0.3,12.931,16.088,19.11,27.667,214.76
0.35,12.786,23.184,52.433,85.064,849.67
0.4,14.747,84.136,144.13,216.1,1707.3
0.45,27.143,210.49,277.88,434.59,2948
0.5,60.387,370.52,510.47,738.35,3759.2
0.55,131.6,489.61,667.58,961.97,3290.6
0.6,169.13,514.75,788.65,1179,3726.6
0.65,148.76,484.09,730.67,1211.9,3102.6
0.7,106.51,391.51,635.12,996.23,3552.9
0.75,65.963,286.14,467.85,837.39,3110.2
0.8,46.809,177.02,363.55,584.62,2661.9
0.85,33.76,104.62,213.2,377.33,4209.6
0.9,19.802,43.455,93.22,171.97,1058.3
0.95,16.531,21.499,23.821,25.931,43.039


==> data-final/postICCVtestwta10_KL_AGG_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-4.0395e-17,-2.3233e-17,-5.0774e-18,0.00021374,3.5189e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9714e-17,-1.9521e-17,-2.6386e-18,0.0011692,1.7547e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.7124e-17,-1.4276e-17,2.5291e-18,0.035005,0.00038085,0.71703,1.965,2.4115,2.951,4.6322,2.451
0.275,-1.0628e-16,-2.8816e-17,0,0.00047559,0.30968,0.010134,0.47624,1.9016,2.3506,2.9203,4.632,2.3907
0.3,-1.0374e-16,-5.0826e-18,0.00033826,0.019378,0.61747,0.032591,0.47325,1.7618,2.2422,2.8394,4.4466,2.2782
0.325,-1.0374e-16,0.00010794,0.0034227,0.068789,0.803,0.068076,0.43461,1.6144,2.1172,2.7025,4.4457,2.1441
0.35,-1.0374e-16,0.0020192,0.043462,0.16584,1.3052,0.11851,0.29324,1.447,1.9239,2.4337,3.7437,1.9652
0.375,-4.7637e-17,0.014846,0.11526,0.29762,1.5653,0.19091,0.1805,1.3276,1.7204,2.2657,3.7353,1.7814
0.4,-4.7637e-17,0.049406,0.20314,0.41798,1.7975,0.28807,0.17941,1.1073,1.5069,2.0325,3.6307,1.6111
0.425,-2.3848e-17,0.12402,0.31099,0.614,1.9595,0.39898,0.17924,0.94013,1.3198,1.7819,3.223,1.4007
0.45,0.0013891,0.19515,0.44858,0.74129,2.2163,0.52428,0.15595,0.77441,1.1224,1.5779,3.1601,1.2453
0.475,0.0060035,0.27903,0.6013,0.92499,2.4987,0.66522,0.14163,0.70836,0.99476,1.3714,3.0223,1.0962
0.5,0.010689,0.39788,0.7568,1.0987,2.7067,0.82652,0.12459,0.56945,0.81875,1.2296,2.8407,0.96109
0.525,0.024432,0.52995,0.9563,1.3255,3.1214,1.0059,0.10382,0.46827,0.71644,1.0653,2.5948,0.83847
0.55,0.061139,0.7037,1.1411,1.6371,3.4399,1.2002,0.093349,0.36563,0.61048,0.9344,2.5718,0.72998
0.575,0.081048,0.86926,1.3624,1.9304,3.8912,1.4492,0.077951,0.30669,0.50594,0.82174,2.4776,0.63002
0.6,0.14541,1.0842,1.5964,2.2616,4.3463,1.7053,0.068444,0.24981,0.40787,0.71244,2.4183,0.5437
0.625,0.18671,1.294,1.9222,2.5835,4.7861,1.9928,0.061813,0.20936,0.34387,0.61116,2.1284,0.46193
0.65,0.29551,1.5073,2.1979,2.9564,5.2225,2.3143,0.052205,0.17981,0.28095,0.50909,1.9877,0.39616
0.675,0.43381,1.7618,2.541,3.431,6.016,2.6574,0.040854,0.14542,0.2248,0.39894,1.7633,0.3277
0.7,0.59064,2.043,2.93,3.848,6.7617,3.0488,0.035371,0.11799,0.18276,0.3225,1.5018,0.26854
0.725,0.84308,2.399,3.3821,4.357,7.4289,3.4755,0.02412,0.089991,0.14358,0.26376,1.5005,0.22128
0.75,0.99756,2.8426,3.8716,5.0572,8.1442,3.9746,0.019286,0.070462,0.11689,0.2103,1.4613,0.18372
0.775,1.1557,3.298,4.3345,5.8039,8.8363,4.5214,0.013608,0.052088,0.090003,0.16749,1.3276,0.15326
0.8,1.3307,3.8607,4.9122,6.4758,9.5508,5.1304,0.010916,0.039072,0.069068,0.13201,1.176,0.11983
0.85,2.3755,5.0611,6.4869,8.1353,11.075,6.6562,0.0065591,0.022604,0.033308,0.06093,0.64055,0.064236
0.9,3.9028,7.4676,8.9281,10.39,12.68,8.8532,0.0036981,0.011037,0.01541,0.024355,0.1415,0.022832


==> data-final/postICCVtestwta10_KL_AGG_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-4.0395e-17,-2.3233e-17,-5.0774e-18,0.00021374,3.5189e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.7124e-17,-1.4276e-17,2.5291e-18,0.035005,0.00038085,0.71703,1.965,2.4115,2.951,4.6322,2.451
0.3,-1.0374e-16,-5.0826e-18,0.00033826,0.019378,0.61747,0.032591,0.47325,1.7618,2.2422,2.8394,4.4466,2.2782
0.35,-1.0374e-16,0.0020192,0.043462,0.16584,1.3052,0.11851,0.29324,1.447,1.9239,2.4337,3.7437,1.9652
0.4,-4.7637e-17,0.049406,0.20314,0.41798,1.7975,0.28807,0.17941,1.1073,1.5069,2.0325,3.6307,1.6111
0.45,0.0013891,0.19515,0.44858,0.74129,2.2163,0.52428,0.15595,0.77441,1.1224,1.5779,3.1601,1.2453
0.5,0.010689,0.39788,0.7568,1.0987,2.7067,0.82652,0.12459,0.56945,0.81875,1.2296,2.8407,0.96109
0.55,0.061139,0.7037,1.1411,1.6371,3.4399,1.2002,0.093349,0.36563,0.61048,0.9344,2.5718,0.72998
0.6,0.14541,1.0842,1.5964,2.2616,4.3463,1.7053,0.068444,0.24981,0.40787,0.71244,2.4183,0.5437
0.65,0.29551,1.5073,2.1979,2.9564,5.2225,2.3143,0.052205,0.17981,0.28095,0.50909,1.9877,0.39616
0.7,0.59064,2.043,2.93,3.848,6.7617,3.0488,0.035371,0.11799,0.18276,0.3225,1.5018,0.26854
0.75,0.99756,2.8426,3.8716,5.0572,8.1442,3.9746,0.019286,0.070462,0.11689,0.2103,1.4613,0.18372
0.8,1.3307,3.8607,4.9122,6.4758,9.5508,5.1304,0.010916,0.039072,0.069068,0.13201,1.176,0.11983
0.85,2.3755,5.0611,6.4869,8.1353,11.075,6.6562,0.0065591,0.022604,0.033308,0.06093,0.64055,0.064236
0.9,3.9028,7.4676,8.9281,10.39,12.68,8.8532,0.0036981,0.011037,0.01541,0.024355,0.1415,0.022832


==> data-final/postICCVtestwta10_KL_ones_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00064306,3.2153e-06,1,1,1,1,1,1
0.225,0,0,0,0,0.00064306,1.2209e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.098624,0.00076214,0,1,1,1,1,0.98999
0.275,0,0,0,0,0.53875,0.013715,0.02439,1,1,1,1,0.98014
0.3,0,0,0,0.017695,0.56203,0.04909,0.03125,1,1,1,1,0.96674
0.325,0,0,0.0017737,0.15019,0.63154,0.091032,0,1,1,1,1,0.95597
0.35,0,0,0.10766,0.279,0.70189,0.16057,0,0.96552,1,1,1,0.92616
0.375,0,0.01724,0.22617,0.39616,0.75115,0.23968,0,0.91671,0.99095,1,1,0.92217
0.4,0,0.053004,0.31987,0.48655,0.83403,0.30445,0,0.87431,0.9662,0.99733,1,0.89097
0.425,0,0.21277,0.42667,0.56549,0.88103,0.39229,0,0.85337,0.93092,0.98196,1,0.88397
0.45,0,0.3289,0.5045,0.64363,0.90162,0.4692,0,0.83966,0.89535,0.96258,1,0.86624
0.475,0.0066995,0.39608,0.57775,0.68708,0.9419,0.53555,0.09375,0.79316,0.87528,0.93418,1,0.84669
0.5,0.015586,0.47799,0.64601,0.75592,0.95268,0.59763,0.1223,0.75857,0.84811,0.91357,1,0.81935
0.525,0.029384,0.52439,0.70637,0.80228,0.96598,0.65285,0.21755,0.72063,0.81325,0.87839,1,0.78946
0.55,0.090442,0.57969,0.75643,0.84443,0.97153,0.70235,0.20697,0.67932,0.78581,0.8574,0.98446,0.75323
0.575,0.16871,0.64949,0.80136,0.87448,0.97547,0.7481,0.18926,0.63717,0.73269,0.82556,0.97258,0.71693
0.6,0.28127,0.70238,0.84298,0.90522,0.98225,0.78924,0.15961,0.58403,0.69757,0.78323,0.96854,0.67621
0.625,0.32165,0.75266,0.87205,0.92415,0.98825,0.82428,0.14788,0.53908,0.65224,0.74473,0.93829,0.63586
0.65,0.37427,0.78396,0.89557,0.94236,0.98922,0.85309,0.12791,0.50252,0.61061,0.69718,0.89671,0.59366
0.675,0.44019,0.82495,0.91793,0.95761,0.99478,0.88052,0.11347,0.45751,0.56018,0.65122,0.84782,0.55042
0.7,0.52227,0.86341,0.93215,0.96597,0.99707,0.90263,0.10106,0.42752,0.51482,0.59021,0.8135,0.50732
0.725,0.55607,0.89101,0.94705,0.97549,0.99793,0.92096,0.09304,0.39442,0.46613,0.54542,0.78011,0.46427
0.75,0.59232,0.91698,0.96241,0.98188,0.99872,0.9364,0.082205,0.35242,0.42256,0.49018,0.72943,0.42134
0.775,0.62367,0.93746,0.97188,0.9871,0.99942,0.94925,0.074527,0.31732,0.37851,0.44232,0.67881,0.37953
0.8,0.66425,0.95254,0.98086,0.99289,1,0.96081,0.066916,0.28027,0.33526,0.39163,0.62176,0.33884
0.85,0.76405,0.97608,0.99312,0.99831,1,0.97987,0.053,0.21074,0.25989,0.30821,0.47697,0.2612
0.9,0.91089,0.99577,0.99935,0.99995,1,0.99476,0.040814,0.14844,0.18683,0.22118,0.32815,0.18849


==> data-final/postICCVtestwta10_KL_ones_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00064306,3.2153e-06,1,1,1,1,1,1
0.25,0,0,0,0,0.098624,0.00076214,0,1,1,1,1,0.98999
0.3,0,0,0,0.017695,0.56203,0.04909,0.03125,1,1,1,1,0.96674
0.35,0,0,0.10766,0.279,0.70189,0.16057,0,0.96552,1,1,1,0.92616
0.4,0,0.053004,0.31987,0.48655,0.83403,0.30445,0,0.87431,0.9662,0.99733,1,0.89097
0.45,0,0.3289,0.5045,0.64363,0.90162,0.4692,0,0.83966,0.89535,0.96258,1,0.86624
0.5,0.015586,0.47799,0.64601,0.75592,0.95268,0.59763,0.1223,0.75857,0.84811,0.91357,1,0.81935
0.55,0.090442,0.57969,0.75643,0.84443,0.97153,0.70235,0.20697,0.67932,0.78581,0.8574,0.98446,0.75323
0.6,0.28127,0.70238,0.84298,0.90522,0.98225,0.78924,0.15961,0.58403,0.69757,0.78323,0.96854,0.67621
0.65,0.37427,0.78396,0.89557,0.94236,0.98922,0.85309,0.12791,0.50252,0.61061,0.69718,0.89671,0.59366
0.7,0.52227,0.86341,0.93215,0.96597,0.99707,0.90263,0.10106,0.42752,0.51482,0.59021,0.8135,0.50732
0.75,0.59232,0.91698,0.96241,0.98188,0.99872,0.9364,0.082205,0.35242,0.42256,0.49018,0.72943,0.42134
0.8,0.66425,0.95254,0.98086,0.99289,1,0.96081,0.066916,0.28027,0.33526,0.39163,0.62176,0.33884
0.85,0.76405,0.97608,0.99312,0.99831,1,0.97987,0.053,0.21074,0.25989,0.30821,0.47697,0.2612
0.9,0.91089,0.99577,0.99935,0.99995,1,0.99476,0.040814,0.14844,0.18683,0.22118,0.32815,0.18849


==> data-final/postICCVtestwta10_KL_ones_multicut_keep_old_weights-eval_runtime.txt <==
0.1,9.2467,10.672,11.37,12.422,67.005
0.15,9.0296,10.59,11.337,12.548,25.387
0.2,8.8069,10.784,11.477,12.798,46.205
0.25,9.2285,11.034,12.084,13.387,57.099
0.3,9.3141,11.861,13.641,17.243,87.443
0.35,10.025,13.744,23.186,35.664,179.09
0.4,10.256,34.02,57.894,88.839,427.1
0.45,12.623,100.53,145.29,214.28,2466.7
0.5,31.256,188.68,292.95,394.19,2461.6
0.55,116.3,277.13,424.46,606.77,2557.7
0.6,123.99,328.07,491.97,749.15,2947.4
0.65,90.651,311.21,462.78,748.92,2699.3
0.7,68.845,261.26,461.22,674.74,3337.6
0.75,48.136,185.38,352.22,553.55,3364.3
0.8,27.839,139.23,316.6,518.93,2036.9
0.85,14.45,78.757,171.86,368.2,1375.2
0.9,10.48,23.293,61.371,152.75,777.4
0.95,5.5842,8.4312,9.3965,10.787,18.03


==> data-final/postICCVtestwta10_KL_ones_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-4.078e-17,-2.3497e-17,-5.0826e-18,0.00018625,9.3124e-07,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9774e-17,-2.0536e-17,-4.563e-18,0.00018625,3.8648e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.9714e-17,-1.7588e-17,-2.5085e-18,0.1275,0.0012253,0.71703,1.9746,2.4115,2.951,4.6322,2.4538
0.275,-1.0374e-16,-3.7124e-17,-1.4276e-17,0,0.30909,0.0066874,0.47624,1.9433,2.3995,2.9365,4.6322,2.422
0.3,-1.0374e-16,-3.0229e-17,-1.5418e-18,0.014407,0.61715,0.027186,0.47325,1.7681,2.311,2.8948,4.4469,2.3205
0.325,-1.0374e-16,-8.6852e-18,0.00054655,0.065996,0.5169,0.054887,0.43461,1.6541,2.1453,2.7445,4.4461,2.1819
0.35,-1.0374e-16,1.3313e-17,0.049439,0.1473,1.3822,0.11871,0.45041,1.5314,1.9616,2.4958,3.7445,1.988
0.375,-1.0374e-16,0.0115,0.12268,0.30873,1.6047,0.20248,0.18049,1.3276,1.7533,2.2657,3.6454,1.7929
0.4,-4.7637e-17,0.042561,0.17646,0.42589,1.8071,0.27903,0.20506,1.1259,1.5468,2.0212,3.3968,1.6238
0.425,-2.3848e-17,0.13081,0.31046,0.59217,1.9674,0.40382,0.1747,0.9584,1.2915,1.777,3.2436,1.4077
0.45,-5.0826e-18,0.20258,0.48732,0.71358,2.2144,0.52916,0.15664,0.811,1.0917,1.5752,2.969,1.2337
0.475,0.0043237,0.29195,0.58146,0.9232,2.4854,0.66491,0.14185,0.70753,0.95066,1.3544,2.9405,1.0987
0.5,0.0085738,0.40787,0.80094,1.1159,2.7249,0.83718,0.12259,0.55528,0.81915,1.2298,2.8366,0.96334
0.525,0.018406,0.54487,1.0002,1.3636,3.1066,1.0143,0.10468,0.48499,0.69809,1.0219,2.6019,0.83161
0.55,0.057224,0.74662,1.2081,1.7,3.4116,1.241,0.092116,0.36099,0.60235,0.92847,2.5637,0.72511
0.575,0.075318,0.89937,1.4033,1.9825,3.8928,1.4794,0.078337,0.29841,0.4881,0.78205,2.4618,0.60067
0.6,0.13786,1.0606,1.6728,2.2489,4.3763,1.7359,0.069408,0.23939,0.40662,0.70106,2.4094,0.52337
0.625,0.21652,1.3126,1.9113,2.5974,4.7932,2.0282,0.060301,0.20397,0.31885,0.61272,2.0984,0.44253
0.65,0.30705,1.5039,2.2498,3.0728,5.2871,2.3406,0.052973,0.17418,0.271,0.4782,1.6054,0.37475
0.675,0.41933,1.8198,2.6437,3.4771,6.0686,2.7045,0.044301,0.14625,0.21576,0.35943,1.5518,0.30205
0.7,0.5915,2.1302,3.0192,3.9002,6.7809,3.0945,0.035648,0.11129,0.17708,0.31343,1.5048,0.25393
0.725,0.85094,2.4323,3.4204,4.4421,7.5124,3.5255,0.024436,0.086806,0.13415,0.25046,1.7102,0.21161
0.75,0.99312,2.878,3.9053,5.1507,8.183,4.0297,0.019756,0.067804,0.11385,0.19486,1.4372,0.17515
0.775,1.1552,3.2807,4.4152,5.8361,8.8536,4.5655,0.014493,0.049484,0.081435,0.16342,1.3235,0.14127
0.8,1.3295,3.8792,4.933,6.5223,9.6106,5.1739,0.011613,0.039054,0.067731,0.12015,1.1729,0.11396
0.85,2.6829,5.0983,6.5346,8.1246,11.084,6.6981,0.0071882,0.023568,0.034319,0.059949,0.49499,0.058492
0.9,3.9116,7.4207,8.943,10.42,12.678,8.8691,0.0037273,0.011531,0.016029,0.025462,0.14017,0.023139


==> data-final/postICCVtestwta10_KL_ones_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-4.078e-17,-2.3497e-17,-5.0826e-18,0.00018625,9.3124e-07,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.9714e-17,-1.7588e-17,-2.5085e-18,0.1275,0.0012253,0.71703,1.9746,2.4115,2.951,4.6322,2.4538
0.3,-1.0374e-16,-3.0229e-17,-1.5418e-18,0.014407,0.61715,0.027186,0.47325,1.7681,2.311,2.8948,4.4469,2.3205
0.35,-1.0374e-16,1.3313e-17,0.049439,0.1473,1.3822,0.11871,0.45041,1.5314,1.9616,2.4958,3.7445,1.988
0.4,-4.7637e-17,0.042561,0.17646,0.42589,1.8071,0.27903,0.20506,1.1259,1.5468,2.0212,3.3968,1.6238
0.45,-5.0826e-18,0.20258,0.48732,0.71358,2.2144,0.52916,0.15664,0.811,1.0917,1.5752,2.969,1.2337
0.5,0.0085738,0.40787,0.80094,1.1159,2.7249,0.83718,0.12259,0.55528,0.81915,1.2298,2.8366,0.96334
0.55,0.057224,0.74662,1.2081,1.7,3.4116,1.241,0.092116,0.36099,0.60235,0.92847,2.5637,0.72511
0.6,0.13786,1.0606,1.6728,2.2489,4.3763,1.7359,0.069408,0.23939,0.40662,0.70106,2.4094,0.52337
0.65,0.30705,1.5039,2.2498,3.0728,5.2871,2.3406,0.052973,0.17418,0.271,0.4782,1.6054,0.37475
0.7,0.5915,2.1302,3.0192,3.9002,6.7809,3.0945,0.035648,0.11129,0.17708,0.31343,1.5048,0.25393
0.75,0.99312,2.878,3.9053,5.1507,8.183,4.0297,0.019756,0.067804,0.11385,0.19486,1.4372,0.17515
0.8,1.3295,3.8792,4.933,6.5223,9.6106,5.1739,0.011613,0.039054,0.067731,0.12015,1.1729,0.11396
0.85,2.6829,5.0983,6.5346,8.1246,11.084,6.6981,0.0071882,0.023568,0.034319,0.059949,0.49499,0.058492
0.9,3.9116,7.4207,8.943,10.42,12.678,8.8691,0.0037273,0.011531,0.016029,0.025462,0.14017,0.023139


==> data-final/postICCVtestwta20_AGG_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0034341,3.7389e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.010731,0.0001859,0.022989,1,1,1,1,0.99511
0.25,0,0,0,0.00049017,0.03477,0.0010752,0.076923,1,1,1,1,0.99538
0.275,0,0,0.00071877,0.0058413,0.12845,0.006804,0.13684,1,1,1,1,0.98657
0.3,0,0.0010272,0.0098735,0.030536,0.23988,0.025684,0,1,1,1,1,0.95367
0.325,0,0.0081982,0.048838,0.099113,0.43148,0.074614,0,0.94156,0.9972,1,1,0.91965
0.35,0,0.043757,0.14207,0.23909,0.63488,0.16068,0,0.84998,0.95916,0.99429,1,0.89553
0.375,0.00087215,0.11239,0.26731,0.40382,0.79892,0.27381,0.17105,0.82804,0.9137,0.96133,1,0.86668
0.4,0.0083794,0.22366,0.39853,0.54749,0.86573,0.39078,0.24746,0.78261,0.87035,0.92808,1,0.84
0.425,0.020893,0.34869,0.52367,0.65429,0.9297,0.49658,0.18861,0.75085,0.83883,0.89659,0.9941,0.8071
0.45,0.047148,0.42311,0.63061,0.72825,0.95333,0.58437,0.24822,0.71158,0.80745,0.85934,0.97299,0.77243
0.475,0.097481,0.50969,0.70486,0.79187,0.96624,0.6546,0.20905,0.67511,0.76666,0.83455,0.98607,0.73713
0.5,0.19373,0.5836,0.77159,0.84244,0.97844,0.71424,0.1701,0.61973,0.72865,0.80737,0.9656,0.70147
0.525,0.28127,0.66125,0.81742,0.88162,0.98147,0.76388,0.14708,0.58261,0.69519,0.77565,0.93424,0.66513
0.55,0.33436,0.71605,0.84805,0.90659,0.98498,0.80508,0.13213,0.53494,0.64984,0.73678,0.91056,0.62806
0.575,0.39648,0.76193,0.87363,0.93138,0.98971,0.83927,0.1221,0.50031,0.60909,0.69185,0.87806,0.5897
0.6,0.49148,0.80763,0.9059,0.94908,0.99259,0.8683,0.11256,0.46843,0.5643,0.64644,0.86472,0.55252
0.625,0.52255,0.84433,0.92492,0.96124,0.99659,0.89328,0.10463,0.44396,0.52816,0.60577,0.82706,0.51631
0.65,0.54609,0.88122,0.94186,0.97025,0.99669,0.91344,0.094902,0.4139,0.48968,0.55817,0.78047,0.4807
0.675,0.5781,0.90737,0.95478,0.97824,0.99739,0.93,0.089781,0.38144,0.45033,0.51774,0.76353,0.44524
0.7,0.6232,0.92813,0.96837,0.98535,0.99864,0.94382,0.08208,0.34998,0.41671,0.48031,0.71073,0.41154
0.725,0.65606,0.94756,0.97559,0.99002,0.99967,0.9555,0.076036,0.3179,0.38137,0.44363,0.65633,0.37864
0.75,0.70088,0.95858,0.98299,0.99366,1,0.9653,0.070465,0.28513,0.35061,0.40429,0.60456,0.34665
0.775,0.75144,0.96992,0.98904,0.9965,0.99994,0.97418,0.064014,0.25979,0.31956,0.37242,0.52378,0.31612
0.8,0.81,0.97931,0.99386,0.99817,1,0.98202,0.060458,0.23305,0.28811,0.33356,0.4745,0.28661
0.85,0.9127,0.99363,0.99864,0.99973,1,0.9941,0.050992,0.18497,0.22921,0.26437,0.37942,0.22791
0.9,0.99268,0.99948,0.99989,1,1,0.99949,0.042641,0.13461,0.17229,0.19905,0.28131,0.16907


==> data-final/postICCVtestwta20_AGG_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0034341,3.7389e-05,1,1,1,1,1,1
0.25,0,0,0,0.00049017,0.03477,0.0010752,0.076923,1,1,1,1,0.99538
0.3,0,0.0010272,0.0098735,0.030536,0.23988,0.025684,0,1,1,1,1,0.95367
0.35,0,0.043757,0.14207,0.23909,0.63488,0.16068,0,0.84998,0.95916,0.99429,1,0.89553
0.4,0.0083794,0.22366,0.39853,0.54749,0.86573,0.39078,0.24746,0.78261,0.87035,0.92808,1,0.84
0.45,0.047148,0.42311,0.63061,0.72825,0.95333,0.58437,0.24822,0.71158,0.80745,0.85934,0.97299,0.77243
0.5,0.19373,0.5836,0.77159,0.84244,0.97844,0.71424,0.1701,0.61973,0.72865,0.80737,0.9656,0.70147
0.55,0.33436,0.71605,0.84805,0.90659,0.98498,0.80508,0.13213,0.53494,0.64984,0.73678,0.91056,0.62806
0.6,0.49148,0.80763,0.9059,0.94908,0.99259,0.8683,0.11256,0.46843,0.5643,0.64644,0.86472,0.55252
0.65,0.54609,0.88122,0.94186,0.97025,0.99669,0.91344,0.094902,0.4139,0.48968,0.55817,0.78047,0.4807
0.7,0.6232,0.92813,0.96837,0.98535,0.99864,0.94382,0.08208,0.34998,0.41671,0.48031,0.71073,0.41154
0.75,0.70088,0.95858,0.98299,0.99366,1,0.9653,0.070465,0.28513,0.35061,0.40429,0.60456,0.34665
0.8,0.81,0.97931,0.99386,0.99817,1,0.98202,0.060458,0.23305,0.28811,0.33356,0.4745,0.28661
0.85,0.9127,0.99363,0.99864,0.99973,1,0.9941,0.050992,0.18497,0.22921,0.26437,0.37942,0.22791
0.9,0.99268,0.99948,0.99989,1,1,0.99949,0.042641,0.13461,0.17229,0.19905,0.28131,0.16907


==> data-final/postICCVtestwta20_AGG_multicut_keep_old_weights-eval_runtime.txt <==
0.1,53.596,62.41,69.874,74.418,533.99
0.15,51.449,60.259,67.705,70.912,103.14
0.2,52.564,60.117,66.827,71.113,99.369
0.25,54.058,60.391,68.019,71.486,373.52
0.3,53.271,60.24,67.582,71.574,100.58
0.35,53.702,61.221,68.539,73.025,603.87
0.4,54.867,63.108,70.631,74.891,559.31
0.45,55.959,63.522,72.056,78.098,427.22
0.5,54.274,65.74,73.61,82.875,775.34
0.55,57.095,68.033,75.7,85.238,694.22
0.6,57.067,71.96,82.746,93.581,762.13
0.65,57.102,69.139,79.87,90.44,578.73
0.7,59.581,72.22,78.975,86.203,143.69
0.75,59.169,73.551,85.715,98.957,256.34
0.8,57.106,66.175,73.767,79.733,263.51
0.85,58.078,64.711,72.042,77.527,508.5
0.9,57.338,64.003,71.318,75.736,140.11
0.95,58.418,66.844,73.885,78.797,552.45


==> data-final/postICCVtestwta20_AGG_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.1206e-17,-4.563e-18,0.00071491,9.2351e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9668e-17,-1.7018e-17,-9.6293e-19,0.018767,0.0001402,0.71703,1.9746,2.4115,2.951,4.6322,2.4551
0.25,-1.0628e-16,-3.4056e-17,-2.6252e-18,0.00018506,0.032691,0.00043543,0.71703,1.9745,2.4115,2.951,4.6322,2.4551
0.275,-1.0628e-16,-8.3273e-18,0.0002845,0.0016095,0.072991,0.002351,0.71696,1.9735,2.4115,2.951,4.6317,2.4543
0.3,-1.0374e-16,0.00030565,0.0026091,0.0091406,0.12401,0.0092923,0.7168,1.971,2.4114,2.951,4.5991,2.4511
0.325,-1.0374e-16,0.0027986,0.014307,0.039463,0.23114,0.028983,0.71633,1.9503,2.4012,2.9205,4.4202,2.4213
0.35,-2.3848e-17,0.015182,0.052736,0.11458,0.40954,0.079178,0.71069,1.868,2.3463,2.8786,4.0352,2.3415
0.375,0.00057591,0.045661,0.12198,0.25114,0.97504,0.17136,0.64919,1.7406,2.234,2.7174,3.7145,2.2204
0.4,0.0046737,0.10823,0.23585,0.39878,1.5259,0.30113,0.43583,1.5908,2.0711,2.4811,3.6696,2.0393
0.425,0.013743,0.20328,0.37508,0.60159,2.0761,0.46049,0.27477,1.283,1.7764,2.334,3.6189,1.8253
0.45,0.037034,0.31677,0.57582,0.8569,2.6637,0.64775,0.1446,1.0409,1.4803,2.1071,3.4757,1.5722
0.475,0.060709,0.44982,0.7751,1.1235,3.1141,0.85831,0.12834,0.81398,1.2865,1.8776,3.255,1.3696
0.5,0.083321,0.60121,0.99993,1.4672,3.6565,1.1034,0.11127,0.64241,1.0276,1.6114,2.9139,1.1794
0.525,0.11819,0.78056,1.2747,1.8472,4.0702,1.4034,0.086983,0.52124,0.82663,1.2857,2.8648,0.97746
0.55,0.17166,0.99835,1.589,2.2399,4.5149,1.694,0.075186,0.39307,0.65739,1.0824,2.8284,0.82581
0.575,0.24918,1.2334,1.9168,2.644,5.014,2.022,0.059703,0.30248,0.48502,0.91384,2.7875,0.68581
0.6,0.41059,1.4377,2.2145,2.9877,5.5509,2.3612,0.056132,0.23288,0.38905,0.75705,2.1863,0.56224
0.625,0.55174,1.7279,2.6499,3.5171,6.3317,2.7378,0.044391,0.15479,0.3016,0.59384,2.1011,0.4544
0.65,0.69799,2.0788,3.0504,3.9119,6.9951,3.1425,0.034988,0.12417,0.23525,0.49064,1.8793,0.36827
0.675,0.83588,2.4265,3.451,4.4962,7.5981,3.5731,0.023165,0.093652,0.16898,0.35985,1.7896,0.28787
0.7,0.96791,2.9129,3.8522,5.2389,8.1433,4.038,0.019276,0.075506,0.12599,0.28881,1.6068,0.23666
0.725,1.196,3.3485,4.3631,5.8022,8.7059,4.5321,0.015518,0.058874,0.095343,0.21415,1.5355,0.18959
0.75,1.4229,3.8018,4.8982,6.331,9.2331,5.0705,0.013179,0.046838,0.076017,0.17183,1.446,0.14968
0.775,1.7839,4.2665,5.48,6.837,9.7511,5.6649,0.010311,0.037929,0.060334,0.11511,0.90035,0.11113
0.8,2.2547,4.7347,6.2734,7.571,10.317,6.3194,0.0086757,0.028917,0.044862,0.075184,0.69478,0.081441
0.85,3.5949,6.6789,7.9681,9.3007,11.458,7.9526,0.0057241,0.017958,0.024639,0.038818,0.22187,0.035881
0.9,8.5712,9.7979,10.441,10.954,12.745,10.457,0.003448,0.010031,0.014037,0.020644,0.054486,0.016155


==> data-final/postICCVtestwta20_AGG_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.1206e-17,-4.563e-18,0.00071491,9.2351e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.4056e-17,-2.6252e-18,0.00018506,0.032691,0.00043543,0.71703,1.9745,2.4115,2.951,4.6322,2.4551
0.3,-1.0374e-16,0.00030565,0.0026091,0.0091406,0.12401,0.0092923,0.7168,1.971,2.4114,2.951,4.5991,2.4511
0.35,-2.3848e-17,0.015182,0.052736,0.11458,0.40954,0.079178,0.71069,1.868,2.3463,2.8786,4.0352,2.3415
0.4,0.0046737,0.10823,0.23585,0.39878,1.5259,0.30113,0.43583,1.5908,2.0711,2.4811,3.6696,2.0393
0.45,0.037034,0.31677,0.57582,0.8569,2.6637,0.64775,0.1446,1.0409,1.4803,2.1071,3.4757,1.5722
0.5,0.083321,0.60121,0.99993,1.4672,3.6565,1.1034,0.11127,0.64241,1.0276,1.6114,2.9139,1.1794
0.55,0.17166,0.99835,1.589,2.2399,4.5149,1.694,0.075186,0.39307,0.65739,1.0824,2.8284,0.82581
0.6,0.41059,1.4377,2.2145,2.9877,5.5509,2.3612,0.056132,0.23288,0.38905,0.75705,2.1863,0.56224
0.65,0.69799,2.0788,3.0504,3.9119,6.9951,3.1425,0.034988,0.12417,0.23525,0.49064,1.8793,0.36827
0.7,0.96791,2.9129,3.8522,5.2389,8.1433,4.038,0.019276,0.075506,0.12599,0.28881,1.6068,0.23666
0.75,1.4229,3.8018,4.8982,6.331,9.2331,5.0705,0.013179,0.046838,0.076017,0.17183,1.446,0.14968
0.8,2.2547,4.7347,6.2734,7.571,10.317,6.3194,0.0086757,0.028917,0.044862,0.075184,0.69478,0.081441
0.85,3.5949,6.6789,7.9681,9.3007,11.458,7.9526,0.0057241,0.017958,0.024639,0.038818,0.22187,0.035881
0.9,8.5712,9.7979,10.441,10.954,12.745,10.457,0.003448,0.010031,0.014037,0.020644,0.054486,0.016155


==> data-final/postICCVtestwta20_KL_AGG_multicut-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0034341,3.7389e-05,1,1,1,1,1,1
0.225,0,0,0,0.00050952,0.38107,0.014135,0.65341,1,1,1,1,0.99744
0.25,0,0.0010886,0.076568,0.29064,0.73608,0.14915,0,0.98384,1,1,1,0.94513
0.275,0,0.16055,0.37507,0.53877,0.83171,0.35365,0,0.86979,0.95297,0.99098,1,0.89734
0.3,0.0091615,0.37736,0.60683,0.69227,0.93635,0.53914,0.22,0.80442,0.88088,0.93873,1,0.8545
0.325,0.055639,0.54548,0.72906,0.81142,0.96308,0.6728,0.21855,0.71811,0.81137,0.8837,1,0.78065
0.35,0.24915,0.66856,0.82391,0.88754,0.98128,0.77085,0.17901,0.60945,0.72193,0.81616,0.9723,0.70295
0.375,0.37653,0.76302,0.87889,0.93357,0.9878,0.84247,0.1389,0.5202,0.63789,0.73285,0.92764,0.62158
0.4,0.50701,0.84901,0.92652,0.96195,0.99707,0.89257,0.109,0.45894,0.54721,0.63357,0.86128,0.54349
0.425,0.56784,0.90484,0.95458,0.9778,0.99852,0.9275,0.09125,0.39857,0.47164,0.54923,0.7916,0.46923
0.45,0.64382,0.94319,0.97288,0.9886,0.99897,0.95221,0.078334,0.33887,0.40458,0.46603,0.69632,0.39982
0.475,0.71161,0.96565,0.98645,0.99529,1,0.97065,0.06875,0.27437,0.34072,0.39875,0.58492,0.33546
0.5,0.82437,0.98434,0.99521,0.99876,1,0.98522,0.058154,0.22266,0.27718,0.32405,0.46411,0.27559
0.525,0.94511,0.99634,0.9991,0.9999,1,0.99635,0.049775,0.17341,0.2168,0.24511,0.3431,0.21092
0.55,0.99728,0.99973,1,1,1,0.99976,0.041304,0.12906,0.16525,0.19141,0.27105,0.16227


==> data-final/postICCVtestwta20_KL_AGG_multicut-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.1206e-17,-4.563e-18,0.00071491,9.2351e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.4056e-17,-2.6252e-18,0.00018506,0.33656,0.0060781,0.71703,1.924,2.3791,2.951,4.6322,2.4135
0.25,-1.0374e-16,0.0002883,0.030506,0.14716,1.0339,0.10196,0.24638,1.5145,1.996,2.4835,3.7444,2.0244
0.275,-2.3848e-17,0.078787,0.2615,0.5306,1.8146,0.36795,0.2012,0.98593,1.3816,1.8901,3.2916,1.4778
0.3,0.0050197,0.2983,0.65136,0.99788,2.6035,0.71644,0.1434,0.62149,0.86912,1.3023,2.8538,1.0292
0.325,0.046372,0.63018,1.0738,1.6161,3.4193,1.1661,0.11117,0.3729,0.59483,0.90895,2.6389,0.72108
0.35,0.13505,1.04,1.6007,2.2177,4.2352,1.6982,0.086736,0.24821,0.41707,0.68552,2.3207,0.51209
0.375,0.25405,1.4395,2.1895,2.9309,5.5652,2.2903,0.063627,0.17172,0.26733,0.44577,1.6022,0.36276
0.4,0.53195,2.0086,2.8926,3.7728,6.6528,2.9764,0.043153,0.12219,0.17643,0.32229,1.5033,0.25671
0.425,0.84652,2.6591,3.5834,4.8453,7.6417,3.7413,0.026074,0.085291,0.12217,0.20242,1.4479,0.18054
0.45,1.1023,3.4295,4.4279,5.7928,8.6084,4.6181,0.017806,0.056185,0.081315,0.13576,1.1825,0.12378
0.475,1.8945,4.2456,5.5001,6.9239,9.5542,5.6348,0.012766,0.03831,0.057052,0.087839,0.62054,0.079208
0.5,3.1398,5.5917,6.7577,8.191,10.538,6.8735,0.0086004,0.026752,0.036824,0.05609,0.3002,0.047706
0.525,6.8377,8.0858,8.8999,9.7119,11.602,8.9676,0.0060412,0.01697,0.023683,0.033772,0.089285,0.02668
0.55,8.691,9.9836,10.548,11.059,12.795,10.58,0.0035294,0.010149,0.014138,0.019835,0.049806,0.015987


==> data-final/postICCVtestwta20_KL_AGG_multicut1graph-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0034341,3.7389e-05,0,1,1,1,1,0.995
0.225,0,0,0,0.00077539,0.53843,0.018014,0,1,1,1,1,0.98695
0.25,0,0.0011938,0.039884,0.26837,0.73608,0.13478,0,0.9803,1,1,1,0.94676
0.275,0,0.078899,0.33861,0.52195,0.78877,0.3296,0,0.86806,0.95102,0.98805,1,0.89137
0.3,0.0091615,0.36826,0.58834,0.6827,0.9084,0.52381,0.19298,0.7971,0.86829,0.94003,1,0.84936
0.325,0.055416,0.53103,0.71547,0.79853,0.96295,0.66201,0.21968,0.71188,0.80394,0.87726,1,0.77645
0.35,0.2477,0.66596,0.8179,0.88202,0.97902,0.76164,0.15543,0.61578,0.72722,0.81508,0.97605,0.70101
0.375,0.34517,0.76098,0.8788,0.93269,0.98891,0.83676,0.1297,0.52459,0.63353,0.729,0.92591,0.61996
0.4,0.50711,0.85056,0.92457,0.96012,0.99621,0.88922,0.10908,0.45821,0.5469,0.63622,0.85505,0.54226
0.425,0.56624,0.90111,0.95283,0.97731,0.99839,0.92548,0.092074,0.3975,0.47227,0.54827,0.78818,0.46854
0.45,0.67505,0.94272,0.97242,0.98821,1,0.95326,0.077697,0.34081,0.40328,0.46761,1,0.40537
0.475,0.71302,0.96359,0.98627,0.99508,1,0.97028,0.068554,0.27575,0.33853,0.39812,0.58372,0.3349
0.5,0.82677,0.9842,0.99513,0.99874,1,0.98515,0.05882,0.22302,0.27779,0.32265,0.46347,0.27526
0.525,0.94504,0.99645,0.99915,0.99986,1,0.99635,0.049569,0.17184,0.21648,0.24554,0.34337,0.21009
0.55,0.99754,0.99978,1,1,1,0.9998,0.040857,0.12836,0.16507,0.19088,0.26992,0.1615
0.575,0.98803,0.99681,0.99827,0.99927,1,0.99765,0.034611,0.092142,0.12215,0.14534,0.24125,0.12135


==> data-final/postICCVtestwta20_KL_AGG_multicut1graph-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.1206e-17,-4.3422e-18,0.048298,0.00025066,0.71703,1.9746,2.4115,2.951,4.6322,2.4551
0.225,-1.0374e-16,-3.1453e-17,-1.5418e-18,0.00020162,0.47123,0.0067609,0.4768,1.924,2.3995,2.951,4.6321,2.411
0.25,-1.0374e-16,0.00031895,0.025208,0.10872,1.1663,0.084185,0.27001,1.5804,2.1325,2.5897,4.2512,2.1226
0.275,-2.3848e-17,0.048884,0.24141,0.40969,1.6359,0.29742,0.19175,1.1966,1.6149,2.2069,3.7219,1.6987
0.3,0.0049408,0.26705,0.53468,0.87109,2.2769,0.62186,0.14693,0.80947,1.136,1.5564,2.9498,1.2643
0.325,0.046386,0.56045,0.92649,1.354,3.1179,1.0135,0.11089,0.58012,0.90125,1.2895,2.8737,0.98543
0.35,0.10782,0.8984,1.3859,1.9469,4.1426,1.4903,0.087519,0.41932,0.60227,0.94717,2.3207,0.73515
0.375,0.21587,1.4035,1.9947,2.6423,5.1723,2.0912,0.067701,0.24767,0.45123,0.68738,2.1753,0.53509
0.4,0.53476,1.8685,2.627,3.4779,6.4988,2.7588,0.04342,0.152,0.24945,0.4816,1.7652,0.37383
0.425,0.84698,2.4737,3.4711,4.5869,7.6193,3.5438,0.029374,0.096941,0.15547,0.32128,1.5275,0.2523
0.45,0,3.259,4.2718,5.7226,8.5748,4.4273,0,0.063272,0.099961,0.1746,1.2876,0.15793
0.475,1.7912,4.1964,5.3724,6.7156,9.5787,5.5225,0.012677,0.042436,0.059531,0.10405,0.95947,0.099947
0.5,3.1233,5.5477,6.7493,8.1973,10.557,6.8358,0.0084778,0.026316,0.038181,0.057384,0.34592,0.051439
0.525,6.8544,8.1293,8.9279,9.7357,11.63,9.0006,0.005953,0.016636,0.02311,0.032827,0.088233,0.026107
0.55,8.7223,10.018,10.579,11.094,12.814,10.616,0.003402,0.0098962,0.013805,0.019624,0.049683,0.015676
0.575,10.277,11.713,12.244,12.765,14.394,12.285,0.0013288,0.0048674,0.0065191,0.0094041,0.024391,0.0074615


==> data-final/postICCVtestwta20_KL_AGG_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0034341,3.7389e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.099754,0.00067448,0.0079681,1,1,1,1,0.99501
0.25,0,0,0,0.00050952,0.38082,0.015808,0.65341,1,1,1,1,0.99745
0.275,0,0,0.00086573,0.097512,0.66067,0.075353,0.5,1,1,1,1,0.98891
0.3,0,0.0010886,0.076591,0.29474,0.736,0.14984,0,0.98029,1,1,1,0.94514
0.325,0,0.021812,0.24977,0.43506,0.76438,0.25183,0,0.9172,0.98748,1,1,0.91227
0.35,0,0.16061,0.37527,0.53716,0.83068,0.35486,0,0.86808,0.95079,0.99095,1,0.89598
0.375,0.00087215,0.31427,0.49205,0.61669,0.90698,0.45609,0.09697,0.83866,0.91267,0.96598,1,0.8778
0.4,0.0091615,0.37699,0.60286,0.69607,0.93603,0.54003,0.22,0.80478,0.88002,0.94131,1,0.85489
0.425,0.026423,0.47012,0.66669,0.76009,0.953,0.61191,0.18153,0.7489,0.85595,0.91055,1,0.81868
0.45,0.055583,0.54948,0.72774,0.80955,0.96275,0.67282,0.21624,0.71414,0.80839,0.8826,1,0.78066
0.475,0.14295,0.61022,0.78698,0.85577,0.97147,0.72357,0.17835,0.66837,0.76513,0.85123,0.99593,0.74222
0.5,0.24915,0.6691,0.82277,0.88935,0.98134,0.77049,0.17745,0.61218,0.72158,0.81587,0.97153,0.7026
0.525,0.31928,0.72599,0.85481,0.91282,0.98554,0.80961,0.15518,0.57803,0.68127,0.77689,0.95168,0.66295
0.55,0.3713,0.76686,0.87915,0.93408,0.98812,0.84253,0.13825,0.51951,0.63718,0.73112,0.92678,0.62179
0.575,0.47425,0.81701,0.90792,0.94808,0.99254,0.87002,0.1215,0.4894,0.58884,0.68424,0.88418,0.58277
0.6,0.50711,0.84837,0.92651,0.96238,0.99643,0.89242,0.10803,0.45932,0.54903,0.63367,0.85807,0.54315
0.625,0.53724,0.87823,0.94073,0.9693,0.99685,0.91118,0.099555,0.43178,0.51055,0.59146,0.82793,0.50587
0.65,0.56774,0.90461,0.9539,0.97788,0.99813,0.9275,0.092303,0.39925,0.47126,0.5503,0.79096,0.46932
0.675,0.59778,0.92474,0.9653,0.98378,0.99845,0.94107,0.085347,0.36812,0.43422,0.51244,0.74803,0.43385
0.7,0.64372,0.94354,0.97298,0.98851,0.99884,0.95206,0.078523,0.33847,0.40402,0.46414,0.69509,0.39964
0.725,0.67451,0.95465,0.98042,0.99245,1,0.96187,0.074181,0.3022,0.37295,0.42959,0.64141,0.36698
0.75,0.71274,0.96573,0.98685,0.99527,1,0.97062,0.067568,0.27491,0.3407,0.39973,0.58345,0.33544
0.775,0.76386,0.97461,0.99188,0.99723,1,0.97853,0.062538,0.24794,0.30326,0.35563,0.51039,0.30503
0.8,0.82541,0.98458,0.99507,0.99873,1,0.98521,0.057867,0.22311,0.27798,0.3247,0.4623,0.2758
0.85,0.94349,0.99618,0.99914,0.99984,1,0.99637,0.049444,0.17286,0.21727,0.24693,0.34473,0.21109
0.9,0.99721,0.99978,1,1,1,0.99979,0.041036,0.12965,0.16594,0.19166,0.27181,0.16241


==> data-final/postICCVtestwta20_KL_AGG_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0034341,3.7389e-05,1,1,1,1,1,1
0.25,0,0,0,0.00050952,0.38082,0.015808,0.65341,1,1,1,1,0.99745
0.3,0,0.0010886,0.076591,0.29474,0.736,0.14984,0,0.98029,1,1,1,0.94514
0.35,0,0.16061,0.37527,0.53716,0.83068,0.35486,0,0.86808,0.95079,0.99095,1,0.89598
0.4,0.0091615,0.37699,0.60286,0.69607,0.93603,0.54003,0.22,0.80478,0.88002,0.94131,1,0.85489
0.45,0.055583,0.54948,0.72774,0.80955,0.96275,0.67282,0.21624,0.71414,0.80839,0.8826,1,0.78066
0.5,0.24915,0.6691,0.82277,0.88935,0.98134,0.77049,0.17745,0.61218,0.72158,0.81587,0.97153,0.7026
0.55,0.3713,0.76686,0.87915,0.93408,0.98812,0.84253,0.13825,0.51951,0.63718,0.73112,0.92678,0.62179
0.6,0.50711,0.84837,0.92651,0.96238,0.99643,0.89242,0.10803,0.45932,0.54903,0.63367,0.85807,0.54315
0.65,0.56774,0.90461,0.9539,0.97788,0.99813,0.9275,0.092303,0.39925,0.47126,0.5503,0.79096,0.46932
0.7,0.64372,0.94354,0.97298,0.98851,0.99884,0.95206,0.078523,0.33847,0.40402,0.46414,0.69509,0.39964
0.75,0.71274,0.96573,0.98685,0.99527,1,0.97062,0.067568,0.27491,0.3407,0.39973,0.58345,0.33544
0.8,0.82541,0.98458,0.99507,0.99873,1,0.98521,0.057867,0.22311,0.27798,0.3247,0.4623,0.2758
0.85,0.94349,0.99618,0.99914,0.99984,1,0.99637,0.049444,0.17286,0.21727,0.24693,0.34473,0.21109
0.9,0.99721,0.99978,1,1,1,0.99979,0.041036,0.12965,0.16594,0.19166,0.27181,0.16241


==> data-final/postICCVtestwta20_KL_AGG_multicut_keep_old_weights-eval_runtime.txt <==
0.1,51.182,56.835,61.333,65.135,370.16
0.15,52.371,57.238,61.648,65.787,144.65
0.2,52.596,57.905,62.538,65.826,296.87
0.25,51.186,58.336,63.961,69.115,489.41
0.3,54.088,70.487,106.44,160.26,1013.4
0.35,54.484,171.21,271.26,377.72,2199.8
0.4,97.439,483.18,652.3,881.97,8076.5
0.45,290.01,732.04,1018.2,1344.4,6970.2
0.5,349.38,938.36,1354.7,1868.5,12379
0.55,229.84,667.23,1113.7,1850.4,6433.9
0.6,270.48,662.05,1054.2,1674.2,8460.5
0.65,175.82,643.47,1089.4,1729.4,7141.2
0.7,163.87,460.03,885.65,1581.4,5884
0.75,100.74,301.37,616.95,1057.1,4491.1
0.8,89.032,180.47,353.4,658.9,3499.9
0.85,88.214,113.62,130.06,155.81,383.12
0.9,79.699,99.64,111.34,122.65,334.28
0.95,69.338,80.277,87.142,91.553,141.45


==> data-final/postICCVtestwta20_KL_AGG_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.1206e-17,-4.563e-18,0.00071491,9.2351e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9668e-17,-1.7018e-17,-9.6293e-19,0.057369,0.00050532,0.71703,1.9746,2.4115,2.951,4.6322,2.4547
0.25,-1.0628e-16,-3.4056e-17,-2.6252e-18,0.00019269,0.33656,0.0062492,0.71703,1.9016,2.3713,2.951,4.6322,2.4089
0.275,-1.0628e-16,-8.3273e-18,0.00030318,0.029279,0.54002,0.03596,0.45949,1.687,2.2123,2.8258,4.4468,2.246
0.3,-1.0374e-16,0.00030565,0.030537,0.15236,1.034,0.10357,0.24633,1.498,1.966,2.4537,3.7444,2.0132
0.325,-1.0374e-16,0.011868,0.11735,0.31481,1.4375,0.21733,0.2066,1.2502,1.6538,2.2057,3.7381,1.7393
0.35,-2.3848e-17,0.078161,0.27705,0.50678,1.8783,0.36613,0.19873,1.0165,1.3634,1.9594,3.2916,1.4705
0.375,0.00057591,0.18349,0.44181,0.75268,2.2925,0.53321,0.16531,0.77707,1.0523,1.5094,3.1654,1.2134
0.4,0.0050197,0.30113,0.65904,0.99394,2.6013,0.71523,0.14445,0.60944,0.86921,1.2926,2.8538,1.0269
0.425,0.020629,0.44275,0.8636,1.2693,2.993,0.92704,0.12093,0.50933,0.74437,1.0814,2.7209,0.86745
0.45,0.046541,0.65422,1.0763,1.606,3.3811,1.1708,0.11058,0.37757,0.58689,0.91722,2.6389,0.72383
0.475,0.065805,0.79228,1.3371,1.8956,3.8173,1.4228,0.09947,0.30474,0.50346,0.80625,2.4674,0.61169
0.5,0.13524,1.04,1.5907,2.2252,4.2411,1.6995,0.086484,0.24829,0.41104,0.69001,2.3207,0.51331
0.525,0.17899,1.2298,1.8365,2.5212,4.864,1.9813,0.073918,0.20673,0.32113,0.5848,2.2338,0.4296
0.55,0.25427,1.4434,2.1764,2.9316,5.5182,2.2853,0.048968,0.17426,0.26946,0.44814,1.602,0.36259
0.575,0.40499,1.7132,2.5057,3.346,6.1143,2.6237,0.051982,0.1487,0.22607,0.37218,1.5283,0.30386
0.6,0.5322,1.9748,2.8973,3.7772,6.6585,2.9776,0.043124,0.12109,0.17739,0.31333,1.5041,0.2585
0.625,0.78601,2.3077,3.238,4.3396,7.1493,3.348,0.031661,0.10284,0.14943,0.24807,1.4826,0.21825
0.65,0.84764,2.6697,3.5876,4.87,7.6444,3.746,0.026066,0.085131,0.12094,0.20164,1.4476,0.181
0.675,0.96723,2.9837,3.9648,5.3416,8.1397,4.1739,0.020766,0.067961,0.096108,0.17044,1.2235,0.1505
0.7,1.1032,3.4311,4.4105,5.794,8.6049,4.6208,0.017748,0.057427,0.081842,0.13588,1.1841,0.12553
0.725,1.5594,3.8269,4.9337,6.3149,9.1112,5.1164,0.014793,0.04715,0.068318,0.10988,0.7107,0.10139
0.75,1.9006,4.2514,5.5026,6.9243,9.5628,5.6392,0.012783,0.038358,0.056828,0.088412,0.62542,0.079194
0.775,2.5511,4.8798,6.1375,7.5783,10.034,6.2312,0.010556,0.03207,0.045974,0.068195,0.47948,0.060764
0.8,3.1131,5.5955,6.7691,8.2134,10.546,6.8746,0.0085981,0.026689,0.036754,0.055996,0.29707,0.047603
0.85,6.7682,8.1141,8.904,9.7136,11.605,8.9721,0.0060342,0.016853,0.023582,0.033587,0.091051,0.02663
0.9,8.6883,9.9908,10.552,11.057,12.799,10.582,0.0035199,0.010138,0.014061,0.019879,0.050221,0.015947


==> data-final/postICCVtestwta20_KL_AGG_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.1206e-17,-4.563e-18,0.00071491,9.2351e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.4056e-17,-2.6252e-18,0.00019269,0.33656,0.0062492,0.71703,1.9016,2.3713,2.951,4.6322,2.4089
0.3,-1.0374e-16,0.00030565,0.030537,0.15236,1.034,0.10357,0.24633,1.498,1.966,2.4537,3.7444,2.0132
0.35,-2.3848e-17,0.078161,0.27705,0.50678,1.8783,0.36613,0.19873,1.0165,1.3634,1.9594,3.2916,1.4705
0.4,0.0050197,0.30113,0.65904,0.99394,2.6013,0.71523,0.14445,0.60944,0.86921,1.2926,2.8538,1.0269
0.45,0.046541,0.65422,1.0763,1.606,3.3811,1.1708,0.11058,0.37757,0.58689,0.91722,2.6389,0.72383
0.5,0.13524,1.04,1.5907,2.2252,4.2411,1.6995,0.086484,0.24829,0.41104,0.69001,2.3207,0.51331
0.55,0.25427,1.4434,2.1764,2.9316,5.5182,2.2853,0.048968,0.17426,0.26946,0.44814,1.602,0.36259
0.6,0.5322,1.9748,2.8973,3.7772,6.6585,2.9776,0.043124,0.12109,0.17739,0.31333,1.5041,0.2585
0.65,0.84764,2.6697,3.5876,4.87,7.6444,3.746,0.026066,0.085131,0.12094,0.20164,1.4476,0.181
0.7,1.1032,3.4311,4.4105,5.794,8.6049,4.6208,0.017748,0.057427,0.081842,0.13588,1.1841,0.12553
0.75,1.9006,4.2514,5.5026,6.9243,9.5628,5.6392,0.012783,0.038358,0.056828,0.088412,0.62542,0.079194
0.8,3.1131,5.5955,6.7691,8.2134,10.546,6.8746,0.0085981,0.026689,0.036754,0.055996,0.29707,0.047603
0.85,6.7682,8.1141,8.904,9.7136,11.605,8.9721,0.0060342,0.016853,0.023582,0.033587,0.091051,0.02663
0.9,8.6883,9.9908,10.552,11.057,12.799,10.582,0.0035199,0.010138,0.014061,0.019879,0.050221,0.015947


==> data-final/postICCVtestwta20_KL_ones_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00064306,6.2727e-06,0,1,1,1,1,0.995
0.225,0,0,0,0,0.07566,0.00083929,0,1,1,1,1,0.985
0.25,0,0,0,0,0.43941,0.022724,0,1,1,1,1,0.98268
0.275,0,0,0,0.083358,0.57114,0.06886,0,1,1,1,1,0.97011
0.3,0,0,0.080913,0.25227,0.73102,0.13998,0,0.9773,1,1,1,0.93994
0.325,0,0.0050833,0.2462,0.40486,0.75386,0.24126,0,0.9209,0.99125,1,1,0.9177
0.35,0,0.15419,0.38455,0.53027,0.833,0.34793,0,0.86653,0.95717,0.99612,1,0.89105
0.375,0,0.30002,0.48198,0.61077,0.89975,0.44788,0,0.84195,0.91526,0.97135,1,0.87986
0.4,0.0083794,0.39376,0.60163,0.68773,0.93306,0.53745,0.24013,0.80137,0.87787,0.93636,1,0.85335
0.425,0.0094967,0.46109,0.66699,0.75705,0.9543,0.60854,0.14433,0.75357,0.8476,0.91018,1,0.81627
0.45,0.053461,0.53846,0.72786,0.81686,0.96295,0.67208,0.21819,0.71341,0.80935,0.88124,1,0.78012
0.475,0.12335,0.61738,0.78444,0.85801,0.96934,0.72606,0.21427,0.66401,0.75942,0.8486,0.99594,0.74235
0.5,0.25825,0.6686,0.8212,0.89067,0.98031,0.77056,0.16123,0.61071,0.71864,0.81611,0.97102,0.70194
0.525,0.31857,0.72654,0.85485,0.916,0.98696,0.81018,0.15223,0.572,0.67419,0.77757,0.95976,0.66079
0.55,0.37142,0.76458,0.88253,0.93499,0.98806,0.84272,0.13954,0.51642,0.63365,0.722,0.92579,0.61611
0.575,0.47321,0.81778,0.91094,0.94845,0.99307,0.87088,0.12134,0.48601,0.58773,0.68311,0.88024,0.58059
0.6,0.50645,0.84994,0.92746,0.9604,0.99728,0.89326,0.10726,0.45696,0.54732,0.62992,0.84955,0.54015
0.625,0.53856,0.87843,0.94015,0.97082,0.99685,0.91201,0.10001,0.42898,0.50873,0.58631,0.81874,0.50322
0.65,0.56737,0.907,0.95483,0.97781,0.99826,0.92802,0.090725,0.39703,0.46784,0.54735,0.79194,0.46674
0.675,0.59552,0.92572,0.96606,0.98448,0.99852,0.9415,0.084156,0.36824,0.43212,0.50859,0.74109,0.43133
0.7,0.64608,0.94405,0.97314,0.989,0.99904,0.95265,0.077347,0.33822,0.40132,0.46376,0.68731,0.39713
0.725,0.6747,0.95398,0.98122,0.99264,1,0.96228,0.073273,0.29927,0.36973,0.42764,0.63876,0.36434
0.75,0.70718,0.96625,0.98729,0.99535,1,0.97091,0.067704,0.27486,0.33803,0.39567,0.57545,0.33276
0.775,0.77111,0.9766,0.9919,0.99754,1,0.97877,0.062155,0.24625,0.30056,0.3528,0.50727,0.30266
0.8,0.82412,0.98557,0.99537,0.99877,1,0.98551,0.057951,0.22187,0.27411,0.32274,0.4623,0.27339
0.85,0.94582,0.99667,0.99926,0.99991,1,0.99651,0.04862,0.17104,0.21498,0.24417,0.33956,0.20878
0.9,0.99817,0.99977,1,1,1,0.99982,0.040821,0.12502,0.16217,0.18835,0.26741,0.15936


==> data-final/postICCVtestwta20_KL_ones_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00064306,6.2727e-06,0,1,1,1,1,0.995
0.25,0,0,0,0,0.43941,0.022724,0,1,1,1,1,0.98268
0.3,0,0,0.080913,0.25227,0.73102,0.13998,0,0.9773,1,1,1,0.93994
0.35,0,0.15419,0.38455,0.53027,0.833,0.34793,0,0.86653,0.95717,0.99612,1,0.89105
0.4,0.0083794,0.39376,0.60163,0.68773,0.93306,0.53745,0.24013,0.80137,0.87787,0.93636,1,0.85335
0.45,0.053461,0.53846,0.72786,0.81686,0.96295,0.67208,0.21819,0.71341,0.80935,0.88124,1,0.78012
0.5,0.25825,0.6686,0.8212,0.89067,0.98031,0.77056,0.16123,0.61071,0.71864,0.81611,0.97102,0.70194
0.55,0.37142,0.76458,0.88253,0.93499,0.98806,0.84272,0.13954,0.51642,0.63365,0.722,0.92579,0.61611
0.6,0.50645,0.84994,0.92746,0.9604,0.99728,0.89326,0.10726,0.45696,0.54732,0.62992,0.84955,0.54015
0.65,0.56737,0.907,0.95483,0.97781,0.99826,0.92802,0.090725,0.39703,0.46784,0.54735,0.79194,0.46674
0.7,0.64608,0.94405,0.97314,0.989,0.99904,0.95265,0.077347,0.33822,0.40132,0.46376,0.68731,0.39713
0.75,0.70718,0.96625,0.98729,0.99535,1,0.97091,0.067704,0.27486,0.33803,0.39567,0.57545,0.33276
0.8,0.82412,0.98557,0.99537,0.99877,1,0.98551,0.057951,0.22187,0.27411,0.32274,0.4623,0.27339
0.85,0.94582,0.99667,0.99926,0.99991,1,0.99651,0.04862,0.17104,0.21498,0.24417,0.33956,0.20878
0.9,0.99817,0.99977,1,1,1,0.99982,0.040821,0.12502,0.16217,0.18835,0.26741,0.15936


==> data-final/postICCVtestwta20_KL_ones_multicut_keep_old_weights-eval_runtime.txt <==
0.1,25.099,29.042,31.987,35.727,118.68
0.15,24.754,29.657,32.647,37.091,91.901
0.2,24.469,30.023,32.743,36.753,105.05
0.25,26.292,32.116,36.131,41.68,130.31
0.3,27.833,37.225,47.34,63.244,273.66
0.35,29.877,74.622,118.21,171.93,697.4
0.4,41.567,238.59,336.77,471.64,1896.2
0.45,160.4,437.82,652.82,864.87,2926.5
0.5,232.39,609.37,865.76,1348.3,3755.9
0.55,161.36,480.79,688.17,1200.1,3350.6
0.6,142.28,443.25,679.92,1235.1,4882.5
0.65,119.69,448.8,836.64,1319,4430.2
0.7,72.898,325.11,624.57,1073.1,5882.1
0.75,53.518,193.6,470.41,809.9,7075.6
0.8,36.494,112.34,245.15,493.25,4013.1
0.85,28.216,45.15,57.589,74.648,184.38
0.9,23.214,35.023,43.856,51.585,141.05
0.95,12.124,18.909,21.448,23.764,54.206


==> data-final/postICCVtestwta20_KL_ones_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9854e-17,-2.3084e-17,-4.9069e-18,0.048298,0.00024342,0.71703,1.9746,2.4115,2.951,4.6322,2.4551
0.225,-1.0628e-16,-3.9714e-17,-1.8874e-17,-2.6118e-18,0.12698,0.0013438,0.71703,1.9746,2.4115,2.9365,4.6322,2.4521
0.25,-1.0374e-16,-3.6094e-17,-1.0128e-17,1.3313e-17,0.3365,0.0092489,0.71703,1.8672,2.3374,2.9209,4.4469,2.3771
0.275,-1.0374e-16,-2.3755e-17,0,0.033534,0.46777,0.036171,0.47658,1.687,2.218,2.7757,4.4469,2.2384
0.3,-1.0374e-16,-2.1207e-18,0.033828,0.15448,1.0689,0.11411,0.24947,1.5362,2.025,2.4484,3.745,2.0218
0.325,-1.0374e-16,0.0031303,0.1207,0.34422,1.4546,0.22025,0.20323,1.3216,1.6801,2.1565,3.7389,1.7549
0.35,-4.7637e-17,0.073245,0.2787,0.52583,1.8334,0.36797,0.1988,1.0226,1.3682,1.8591,3.246,1.474
0.375,-2.3848e-17,0.19487,0.46687,0.77303,2.3038,0.53396,0.16603,0.79894,1.0913,1.5317,3.098,1.2316
0.4,0.0046752,0.29579,0.6373,0.99799,2.5809,0.72093,0.1439,0.62567,0.87459,1.2927,2.9323,1.0277
0.425,0.0084031,0.45991,0.87117,1.2964,2.9832,0.93865,0.12144,0.52138,0.74548,1.0761,2.7132,0.86785
0.45,0.041403,0.65786,1.0836,1.6251,3.4183,1.1906,0.11037,0.38541,0.5878,0.88097,2.6393,0.71963
0.475,0.062172,0.85806,1.3638,1.9527,3.8322,1.4429,0.097642,0.29174,0.49605,0.80775,2.4727,0.60209
0.5,0.13093,1.0735,1.5724,2.2449,4.2572,1.7101,0.083705,0.24511,0.39746,0.67439,2.2939,0.50959
0.525,0.18012,1.2987,1.9437,2.6052,4.9505,2.01,0.075044,0.2061,0.3153,0.52911,1.7869,0.41785
0.55,0.25094,1.5899,2.2822,3.0042,5.5497,2.3641,0.06401,0.1679,0.26569,0.44131,1.6142,0.35351
0.575,0.40666,1.7212,2.5342,3.383,6.1977,2.6507,0.052534,0.14322,0.21238,0.36087,1.5294,0.29296
0.6,0.56037,2.0911,2.9183,3.9003,6.6792,3.0266,0.036051,0.12156,0.17669,0.30158,1.5087,0.2516
0.625,0.78343,2.3191,3.2754,4.3562,7.2094,3.3982,0.031956,0.099556,0.14565,0.24362,1.3974,0.21279
0.65,0.84367,2.7056,3.5966,4.8811,7.7005,3.7816,0.026363,0.082553,0.11682,0.1994,1.3631,0.17501
0.675,0.96164,3.0663,4.0295,5.3024,8.1652,4.2085,0.02104,0.06767,0.097283,0.16412,1.2206,0.14742
0.7,1.0977,3.4743,4.4605,5.8018,8.6333,4.6491,0.018374,0.055523,0.08139,0.13671,0.99957,0.12442
0.725,1.5802,3.8452,4.9812,6.3505,9.1328,5.1393,0.015435,0.048575,0.0692,0.11007,0.75771,0.10075
0.75,1.9006,4.3358,5.5409,6.9563,9.5798,5.6673,0.013257,0.039483,0.0578,0.086319,0.59576,0.079139
0.775,2.5551,4.9433,6.144,7.6017,10.04,6.2594,0.011145,0.033098,0.047878,0.069286,0.41273,0.059971
0.8,3.2233,5.6372,6.785,8.2076,10.544,6.8919,0.0089906,0.027448,0.037864,0.055838,0.29693,0.047755
0.85,6.9533,8.1775,8.9384,9.7185,11.604,9.0145,0.0063097,0.017473,0.024154,0.033697,0.086061,0.027055
0.9,8.7167,10.058,10.557,11.078,12.786,10.62,0.003617,0.010408,0.014368,0.020116,0.049481,0.016309


==> data-final/postICCVtestwta20_KL_ones_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9854e-17,-2.3084e-17,-4.9069e-18,0.048298,0.00024342,0.71703,1.9746,2.4115,2.951,4.6322,2.4551
0.25,-1.0374e-16,-3.6094e-17,-1.0128e-17,1.3313e-17,0.3365,0.0092489,0.71703,1.8672,2.3374,2.9209,4.4469,2.3771
0.3,-1.0374e-16,-2.1207e-18,0.033828,0.15448,1.0689,0.11411,0.24947,1.5362,2.025,2.4484,3.745,2.0218
0.35,-4.7637e-17,0.073245,0.2787,0.52583,1.8334,0.36797,0.1988,1.0226,1.3682,1.8591,3.246,1.474
0.4,0.0046752,0.29579,0.6373,0.99799,2.5809,0.72093,0.1439,0.62567,0.87459,1.2927,2.9323,1.0277
0.45,0.041403,0.65786,1.0836,1.6251,3.4183,1.1906,0.11037,0.38541,0.5878,0.88097,2.6393,0.71963
0.5,0.13093,1.0735,1.5724,2.2449,4.2572,1.7101,0.083705,0.24511,0.39746,0.67439,2.2939,0.50959
0.55,0.25094,1.5899,2.2822,3.0042,5.5497,2.3641,0.06401,0.1679,0.26569,0.44131,1.6142,0.35351
0.6,0.56037,2.0911,2.9183,3.9003,6.6792,3.0266,0.036051,0.12156,0.17669,0.30158,1.5087,0.2516
0.65,0.84367,2.7056,3.5966,4.8811,7.7005,3.7816,0.026363,0.082553,0.11682,0.1994,1.3631,0.17501
0.7,1.0977,3.4743,4.4605,5.8018,8.6333,4.6491,0.018374,0.055523,0.08139,0.13671,0.99957,0.12442
0.75,1.9006,4.3358,5.5409,6.9563,9.5798,5.6673,0.013257,0.039483,0.0578,0.086319,0.59576,0.079139
0.8,3.2233,5.6372,6.785,8.2076,10.544,6.8919,0.0089906,0.027448,0.037864,0.055838,0.29693,0.047755
0.85,6.9533,8.1775,8.9384,9.7185,11.604,9.0145,0.0063097,0.017473,0.024154,0.033697,0.086061,0.027055
0.9,8.7167,10.058,10.557,11.078,12.786,10.62,0.003617,0.010408,0.014368,0.020116,0.049481,0.016309


==> data-final/postICCVtestwta5_KL_AGG_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00064306,1.1403e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.0034341,5.5284e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.097033,0.00072551,0.058104,1,1,1,1,0.99526
0.275,0,0,0,0.00053482,0.13609,0.0031489,0.015337,1,1,1,1,0.99045
0.3,0,0,0.00035654,0.0050029,0.54092,0.024764,0.19619,1,1,1,1,0.98772
0.325,0,0,0.0025523,0.023498,0.56679,0.044427,0,1,1,1,1,0.9714
0.35,0,0.0011836,0.01267,0.12502,0.60067,0.0866,0,1,1,1,1,0.95982
0.375,0,0.0068241,0.042457,0.18951,0.64622,0.1252,0,0.98867,1,1,1,0.94492
0.4,0,0.020351,0.13116,0.29433,0.7264,0.18036,0,0.94872,0.99941,1,1,0.91809
0.425,0,0.046825,0.19077,0.36618,0.74262,0.23314,0,0.90415,0.99048,1,1,0.9118
0.45,0,0.088382,0.28175,0.47742,0.75076,0.28696,0,0.87052,0.96529,0.99808,1,0.89849
0.475,0,0.1631,0.3613,0.53811,0.84404,0.34745,0,0.85854,0.93366,0.98696,1,0.88809
0.5,0.00051303,0.22682,0.4244,0.5863,0.86547,0.40352,0.041379,0.82328,0.9088,0.97281,1,0.86812
0.525,0.0014253,0.31106,0.49148,0.62948,0.91821,0.46418,0.033333,0.8209,0.89059,0.95485,1,0.86087
0.55,0.011878,0.37708,0.56338,0.6788,0.93099,0.52224,0.067839,0.79062,0.8712,0.93609,1,0.84449
0.575,0.022212,0.42635,0.6137,0.73449,0.94958,0.57484,0.09713,0.75178,0.84758,0.91097,1,0.81782
0.6,0.038881,0.48764,0.68009,0.78373,0.96275,0.6273,0.16287,0.7223,0.82192,0.8957,0.99842,0.7946
0.625,0.073404,0.55073,0.71799,0.82277,0.97185,0.67216,0.21793,0.68438,0.79332,0.861,0.99633,0.76607
0.65,0.15144,0.61217,0.7619,0.8514,0.97444,0.71785,0.21062,0.65095,0.75696,0.84247,0.97971,0.73312
0.675,0.23032,0.67744,0.82029,0.87874,0.97586,0.76009,0.17068,0.61054,0.71814,0.80587,0.96446,0.6975
0.7,0.29956,0.71197,0.85379,0.90701,0.98366,0.7978,0.15229,0.57082,0.68572,0.77498,0.95737,0.65954
0.725,0.33864,0.76476,0.88069,0.92826,0.98806,0.83,0.13617,0.52008,0.63966,0.72619,0.92278,0.61768
0.75,0.40765,0.79782,0.9023,0.94515,0.99038,0.86107,0.11812,0.47849,0.58811,0.68088,0.88327,0.57338
0.775,0.48961,0.84576,0.9205,0.95893,0.99408,0.88794,0.1061,0.43675,0.53682,0.61971,0.82021,0.52587
0.8,0.54355,0.88164,0.93728,0.97142,0.9968,0.91106,0.095194,0.40049,0.48172,0.5579,0.78556,0.47614
0.85,0.62329,0.93386,0.96826,0.98589,0.99872,0.94634,0.072692,0.30677,0.36683,0.42935,0.67698,0.3693
0.9,0.74004,0.97022,0.98819,0.99577,1,0.97359,0.050935,0.21006,0.25821,0.30797,0.51055,0.2584


==> data-final/postICCVtestwta5_KL_AGG_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.00064306,1.1403e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.097033,0.00072551,0.058104,1,1,1,1,0.99526
0.3,0,0,0.00035654,0.0050029,0.54092,0.024764,0.19619,1,1,1,1,0.98772
0.35,0,0.0011836,0.01267,0.12502,0.60067,0.0866,0,1,1,1,1,0.95982
0.4,0,0.020351,0.13116,0.29433,0.7264,0.18036,0,0.94872,0.99941,1,1,0.91809
0.45,0,0.088382,0.28175,0.47742,0.75076,0.28696,0,0.87052,0.96529,0.99808,1,0.89849
0.5,0.00051303,0.22682,0.4244,0.5863,0.86547,0.40352,0.041379,0.82328,0.9088,0.97281,1,0.86812
0.55,0.011878,0.37708,0.56338,0.6788,0.93099,0.52224,0.067839,0.79062,0.8712,0.93609,1,0.84449
0.6,0.038881,0.48764,0.68009,0.78373,0.96275,0.6273,0.16287,0.7223,0.82192,0.8957,0.99842,0.7946
0.65,0.15144,0.61217,0.7619,0.8514,0.97444,0.71785,0.21062,0.65095,0.75696,0.84247,0.97971,0.73312
0.7,0.29956,0.71197,0.85379,0.90701,0.98366,0.7978,0.15229,0.57082,0.68572,0.77498,0.95737,0.65954
0.75,0.40765,0.79782,0.9023,0.94515,0.99038,0.86107,0.11812,0.47849,0.58811,0.68088,0.88327,0.57338
0.8,0.54355,0.88164,0.93728,0.97142,0.9968,0.91106,0.095194,0.40049,0.48172,0.5579,0.78556,0.47614
0.85,0.62329,0.93386,0.96826,0.98589,0.99872,0.94634,0.072692,0.30677,0.36683,0.42935,0.67698,0.3693
0.9,0.74004,0.97022,0.98819,0.99577,1,0.97359,0.050935,0.21006,0.25821,0.30797,0.51055,0.2584


==> data-final/postICCVtestwta5_KL_AGG_multicut_keep_old_weights-eval_runtime.txt <==
0.1,3.3347,3.7504,4.4282,5.7005,33.626
0.15,3.3101,3.9044,4.4334,5.4129,39.387
0.2,3.3311,3.9604,4.4939,4.9249,40.815
0.25,3.4227,4.5976,5.2691,7.9025,45.949
0.3,3.6671,5.0568,6.0328,8.3968,147.46
0.35,3.7121,6.9621,11.909,32.391,327.68
0.4,3.971,13.808,43.249,85.157,424.34
0.45,4.1649,59.86,105.86,165.01,1230.9
0.5,5.8106,137.6,207.54,329.2,2278.6
0.55,12.621,230.35,343.08,519.62,5654.7
0.6,45.779,321.79,524.96,759.1,4412.3
0.65,126.98,382.43,548.73,848.73,3768.8
0.7,109.81,353.73,554.32,943.73,2830.5
0.75,67.643,301.99,496.79,925.39,7084.4
0.8,55.141,221.3,393.87,671.53,4642
0.85,38.431,149.27,299.27,525.54,2460.7
0.9,17.798,83.277,171.7,308.78,1756.5
0.95,6.7358,17.238,36.157,99.59,1449.8


==> data-final/postICCVtestwta5_KL_AGG_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-4.0395e-17,-2.3233e-17,-5.0774e-18,0.00018625,2.9856e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9714e-17,-1.9521e-17,-2.6386e-18,0.00092415,1.5203e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.8303e-17,-1.5589e-17,0,0.074341,0.00060153,0.71703,1.9745,2.4115,2.951,4.6322,2.4547
0.275,-1.0628e-16,-3.447e-17,-3.0353e-18,0.00018496,0.075378,0.001524,0.717,1.9649,2.4105,2.9365,4.632,2.4459
0.3,-1.0374e-16,-1.5545e-17,0.00010379,0.0017189,0.36444,0.0096497,0.47637,1.8837,2.393,2.9208,4.6315,2.3913
0.325,-1.0374e-16,0,0.00080805,0.0072032,0.36982,0.019922,0.47292,1.8314,2.3504,2.9206,4.4464,2.3438
0.35,-1.0374e-16,0.00043791,0.0041677,0.046246,0.53226,0.042526,0.45491,1.6596,2.2067,2.8108,4.4452,2.2241
0.375,-1.0374e-16,0.0016638,0.012584,0.077696,0.55385,0.069717,0.4333,1.6075,2.1235,2.737,4.3216,2.1387
0.4,-1.0374e-16,0.0062537,0.056442,0.1497,1.4223,0.11754,0.39192,1.532,1.959,2.416,3.9245,1.9933
0.425,-4.7637e-17,0.016702,0.084544,0.23608,1.4771,0.16984,0.28284,1.4036,1.8526,2.3563,3.7152,1.8746
0.45,-4.7637e-17,0.044803,0.15272,0.35752,1.7737,0.24261,0.27535,1.3191,1.6623,2.2078,3.7052,1.7589
0.475,-4.7637e-17,0.073947,0.22106,0.43724,1.7701,0.3072,0.19656,1.1417,1.5333,2.0651,3.5749,1.6393
0.5,0.00039468,0.10972,0.29249,0.56212,1.9192,0.38668,0.16969,1.0313,1.4012,1.9408,3.4137,1.5082
0.525,0.0018164,0.17607,0.39066,0.70423,2.1157,0.47463,0.15754,0.88345,1.2813,1.7308,3.2171,1.38
0.55,0.0063717,0.23753,0.47335,0.81679,2.4856,0.58688,0.13977,0.79696,1.129,1.5668,3.0484,1.2493
0.575,0.012172,0.33106,0.61865,1.0035,2.6411,0.72047,0.12067,0.69476,1.0293,1.4154,3.0158,1.1462
0.6,0.019948,0.42062,0.80428,1.1689,2.7899,0.85898,0.10651,0.60323,0.88645,1.3188,2.8791,1.0399
0.625,0.04683,0.58175,0.98596,1.3786,3.2386,1.0293,0.098632,0.51649,0.7864,1.1699,2.8275,0.93425
0.65,0.08986,0.71794,1.1731,1.6413,3.6412,1.2243,0.07932,0.40328,0.69741,1.0414,2.6753,0.81962
0.675,0.12119,0.85015,1.3961,1.9135,4.0252,1.4474,0.065765,0.35378,0.60458,0.91415,2.5392,0.72613
0.7,0.16885,1.0486,1.6774,2.2181,4.5126,1.7159,0.052377,0.27184,0.47705,0.82942,2.4109,0.63029
0.725,0.21845,1.2949,1.9906,2.5447,4.9372,2.0154,0.045202,0.23694,0.41475,0.73097,2.3477,0.55515
0.75,0.2997,1.5588,2.2945,2.9873,5.561,2.3577,0.038492,0.18623,0.33868,0.61337,2.0339,0.46815
0.775,0.45999,1.8369,2.7036,3.5145,6.3674,2.7788,0.031895,0.14814,0.26129,0.52449,1.9413,0.39659
0.8,0.65698,2.2124,3.1464,4.2059,7.2679,3.2735,0.025014,0.10664,0.18882,0.39813,1.739,0.31841
0.85,1.2217,3.2801,4.4207,5.857,9.2788,4.5887,0.01168,0.049112,0.094774,0.2317,1.6956,0.19735
0.9,2.0019,5.073,6.4343,8.0878,11.651,6.6421,0.0041718,0.018729,0.037357,0.090039,1.1183,0.090063


==> data-final/postICCVtestwta5_KL_AGG_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-4.0395e-17,-2.3233e-17,-5.0774e-18,0.00018625,2.9856e-06,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0628e-16,-3.8303e-17,-1.5589e-17,0,0.074341,0.00060153,0.71703,1.9745,2.4115,2.951,4.6322,2.4547
0.3,-1.0374e-16,-1.5545e-17,0.00010379,0.0017189,0.36444,0.0096497,0.47637,1.8837,2.393,2.9208,4.6315,2.3913
0.35,-1.0374e-16,0.00043791,0.0041677,0.046246,0.53226,0.042526,0.45491,1.6596,2.2067,2.8108,4.4452,2.2241
0.4,-1.0374e-16,0.0062537,0.056442,0.1497,1.4223,0.11754,0.39192,1.532,1.959,2.416,3.9245,1.9933
0.45,-4.7637e-17,0.044803,0.15272,0.35752,1.7737,0.24261,0.27535,1.3191,1.6623,2.2078,3.7052,1.7589
0.5,0.00039468,0.10972,0.29249,0.56212,1.9192,0.38668,0.16969,1.0313,1.4012,1.9408,3.4137,1.5082
0.55,0.0063717,0.23753,0.47335,0.81679,2.4856,0.58688,0.13977,0.79696,1.129,1.5668,3.0484,1.2493
0.6,0.019948,0.42062,0.80428,1.1689,2.7899,0.85898,0.10651,0.60323,0.88645,1.3188,2.8791,1.0399
0.65,0.08986,0.71794,1.1731,1.6413,3.6412,1.2243,0.07932,0.40328,0.69741,1.0414,2.6753,0.81962
0.7,0.16885,1.0486,1.6774,2.2181,4.5126,1.7159,0.052377,0.27184,0.47705,0.82942,2.4109,0.63029
0.75,0.2997,1.5588,2.2945,2.9873,5.561,2.3577,0.038492,0.18623,0.33868,0.61337,2.0339,0.46815
0.8,0.65698,2.2124,3.1464,4.2059,7.2679,3.2735,0.025014,0.10664,0.18882,0.39813,1.739,0.31841
0.85,1.2217,3.2801,4.4207,5.857,9.2788,4.5887,0.01168,0.049112,0.094774,0.2317,1.6956,0.19735
0.9,2.0019,5.073,6.4343,8.0878,11.651,6.6421,0.0041718,0.018729,0.037357,0.090039,1.1183,0.090063


==> data-final/postICCVtestwta_AGG_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0074329,6.5136e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.026873,0.00028027,1,1,1,1,1,1
0.25,0,0,0,0,0.075544,0.00087098,0,1,1,1,1,0.995
0.275,0,0,0,0.00057353,0.076201,0.0014615,0.125,1,1,1,1,0.99412
0.3,0,0,0,0.0024835,0.18612,0.0039383,0.058651,1,1,1,1,0.9859
0.325,0,0,0.00071122,0.0066133,0.18618,0.0061462,0.12295,1,1,1,1,0.98626
0.35,0,0,0.0022899,0.013302,0.18747,0.011033,0,1,1,1,1,0.96903
0.375,0,0.000329,0.0046224,0.022723,0.19335,0.016077,0,1,1,1,1,0.96628
0.4,0,0.0014934,0.011051,0.036689,0.20304,0.024855,0.095679,1,1,1,1,0.9526
0.425,0,0.0037104,0.018867,0.054495,0.29743,0.037271,0,1,1,1,1,0.95003
0.45,0,0.0075662,0.032231,0.075414,0.31645,0.05189,0.050847,0.99225,1,1,1,0.93906
0.475,0,0.013746,0.047449,0.10171,0.34764,0.068446,0.10029,0.97742,1,1,1,0.92867
0.5,0,0.024404,0.061877,0.13321,0.37548,0.089366,0,0.95408,1,1,1,0.92094
0.525,0,0.03945,0.085657,0.17143,0.43367,0.11358,0,0.92977,0.99556,1,1,0.91467
0.55,0,0.053045,0.11891,0.21762,0.54269,0.14187,0,0.89071,0.98464,1,1,0.9068
0.575,0,0.075839,0.15243,0.25775,0.63387,0.17392,0.043478,0.85744,0.97423,1,1,0.89145
0.6,0,0.098241,0.19339,0.30622,0.65751,0.20828,0.045113,0.82033,0.96213,0.99586,1,0.8845
0.625,0.00015391,0.13066,0.24211,0.35143,0.70893,0.24834,0.032,0.83141,0.9448,0.98944,1,0.87729
0.65,0.00056433,0.15892,0.28286,0.41452,0.74701,0.29229,0.032,0.81876,0.93034,0.98225,1,0.87025
0.675,0.002138,0.19913,0.3364,0.47044,0.81292,0.33987,0.034667,0.81022,0.90517,0.97036,1,0.86052
0.7,0.0058202,0.2502,0.39991,0.533,0.84694,0.39327,0.04034,0.77996,0.88841,0.95949,1,0.8508
0.725,0.016417,0.30429,0.46757,0.59539,0.91899,0.44852,0.10651,0.76461,0.87342,0.94555,1,0.83458
0.75,0.031551,0.36779,0.53334,0.65396,0.94048,0.50561,0.18627,0.74841,0.85544,0.92415,1,0.81471
0.775,0.063462,0.42862,0.60547,0.71467,0.95242,0.56617,0.20831,0.71043,0.82687,0.90246,1,0.78972
0.8,0.11466,0.50054,0.66987,0.76932,0.96049,0.6276,0.21073,0.67692,0.78839,0.87805,0.99919,0.76291
0.85,0.27569,0.65085,0.78519,0.86246,0.97896,0.74736,0.15707,0.59421,0.7128,0.81474,0.99121,0.68967
0.9,0.44732,0.80358,0.87678,0.93409,0.9832,0.84885,0.11376,0.48781,0.59806,0.69702,0.9164,0.58443
0.95,0.55795,0.88612,0.92527,0.95175,0.99067,0.90696,0.081084,0.35016,0.44063,0.51351,0.78497,0.43813


==> data-final/postICCVtestwta_AGG_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0074329,6.5136e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.075544,0.00087098,0,1,1,1,1,0.995
0.3,0,0,0,0.0024835,0.18612,0.0039383,0.058651,1,1,1,1,0.9859
0.35,0,0,0.0022899,0.013302,0.18747,0.011033,0,1,1,1,1,0.96903
0.4,0,0.0014934,0.011051,0.036689,0.20304,0.024855,0.095679,1,1,1,1,0.9526
0.45,0,0.0075662,0.032231,0.075414,0.31645,0.05189,0.050847,0.99225,1,1,1,0.93906
0.5,0,0.024404,0.061877,0.13321,0.37548,0.089366,0,0.95408,1,1,1,0.92094
0.55,0,0.053045,0.11891,0.21762,0.54269,0.14187,0,0.89071,0.98464,1,1,0.9068
0.6,0,0.098241,0.19339,0.30622,0.65751,0.20828,0.045113,0.82033,0.96213,0.99586,1,0.8845
0.65,0.00056433,0.15892,0.28286,0.41452,0.74701,0.29229,0.032,0.81876,0.93034,0.98225,1,0.87025
0.7,0.0058202,0.2502,0.39991,0.533,0.84694,0.39327,0.04034,0.77996,0.88841,0.95949,1,0.8508
0.75,0.031551,0.36779,0.53334,0.65396,0.94048,0.50561,0.18627,0.74841,0.85544,0.92415,1,0.81471
0.8,0.11466,0.50054,0.66987,0.76932,0.96049,0.6276,0.21073,0.67692,0.78839,0.87805,0.99919,0.76291
0.85,0.27569,0.65085,0.78519,0.86246,0.97896,0.74736,0.15707,0.59421,0.7128,0.81474,0.99121,0.68967
0.9,0.44732,0.80358,0.87678,0.93409,0.9832,0.84885,0.11376,0.48781,0.59806,0.69702,0.9164,0.58443
0.95,0.55795,0.88612,0.92527,0.95175,0.99067,0.90696,0.081084,0.35016,0.44063,0.51351,0.78497,0.43813


==> data-final/postICCVtestwta_AGG_multicut_keep_old_weights-eval_runtime.txt <==
0.1,0.73732,1.3038,1.5515,2.0764,34.32
0.15,0.81339,1.5228,1.9118,2.5327,28.673
0.2,1.161,1.8496,2.3505,2.952,13.345
0.25,0.85844,1.7713,2.4704,3.3323,19.395
0.3,1.1108,1.7767,2.345,3.2432,48.719
0.35,1.0399,1.7154,2.1578,3.0552,26.663
0.4,1.0529,1.6346,2.1196,2.7723,32.892
0.45,1.081,1.6023,1.947,2.5711,27.154
0.5,1.1201,1.6851,2.1185,2.6887,9.3077
0.55,1.0975,1.7171,2.0704,2.7875,19.266
0.6,1.2666,1.8888,2.2893,2.871,23.904
0.65,1.3221,2.063,2.4924,2.9912,20.993
0.7,1.4778,2.0241,2.4605,3.0431,24.277
0.75,1.2879,1.9719,2.3008,2.7802,27.901
0.8,1.3003,1.9484,2.2797,2.8455,19.464
0.85,1.2898,1.8694,2.2398,2.6687,19.257
0.9,1.2932,1.68,1.9502,2.3069,20.774
0.95,1.0689,1.4456,1.6851,1.9932,14.17


==> data-final/postICCVtestwta_AGG_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0017415,1.5342e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9669e-17,-1.8874e-17,-2.5448e-18,0.0032527,5.1375e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4546
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,9.7082e-18,0.0088371,0.00015102,0.71702,1.9746,2.4115,2.951,4.6321,2.4532
0.275,-1.0374e-16,-3.447e-17,-6.2986e-18,0.00019169,0.0089216,0.00028526,0.71695,1.9745,2.4115,2.951,4.6318,2.4529
0.3,-1.0374e-16,-2.3848e-17,1.3247e-18,0.00076569,0.07622,0.0018559,0.71687,1.9649,2.4115,2.951,4.6315,2.4479
0.325,-1.0374e-16,-1.4069e-17,0.00018779,0.0016398,0.078263,0.0024074,0.71674,1.9648,2.4115,2.951,4.6307,2.4478
0.35,-1.0374e-16,0,0.00061341,0.0034151,0.081783,0.004222,0.71656,1.9514,2.4115,2.951,4.6298,2.4437
0.375,-1.0374e-16,0.00010227,0.0014488,0.0057862,0.086437,0.0054623,0.7164,1.9514,2.4115,2.951,4.6283,2.444
0.4,-1.0374e-16,0.00042673,0.0032496,0.010225,0.094351,0.0084164,0.71628,1.9432,2.4115,2.951,4.6264,2.4405
0.425,-1.0374e-16,0.00090997,0.0055323,0.015571,0.10416,0.011836,0.71611,1.9413,2.4114,2.9509,4.6235,2.4343
0.45,-1.0374e-16,0.0019269,0.0097466,0.022632,0.30904,0.017797,0.71593,1.9404,2.4083,2.9509,4.5816,2.4306
0.475,-1.0374e-16,0.0035745,0.014223,0.031508,0.52367,0.026488,0.71568,1.939,2.4073,2.9494,4.5618,2.4277
0.5,-4.7637e-17,0.0068274,0.020246,0.043789,0.53494,0.035368,0.71548,1.9321,2.4026,2.9189,4.436,2.4154
0.525,-4.7637e-17,0.010567,0.029712,0.056782,0.8269,0.046198,0.71516,1.8998,2.3855,2.9183,4.4265,2.404
0.55,-4.7637e-17,0.015648,0.039058,0.073768,1.1813,0.0607,0.7132,1.8827,2.374,2.9177,4.414,2.3867
0.575,-2.3848e-17,0.022931,0.054169,0.09183,1.3189,0.076296,0.71259,1.8798,2.3724,2.8948,4.3778,2.3639
0.6,-2.3848e-17,0.033179,0.070372,0.1139,1.4074,0.09812,0.71203,1.8551,2.3629,2.8916,4.358,2.3474
0.625,0.00020296,0.043125,0.089146,0.13941,1.4467,0.12387,0.71127,1.7517,2.3553,2.8573,4.0733,2.3006
0.65,0.00060643,0.053329,0.10778,0.18036,1.4969,0.15551,0.54934,1.744,2.279,2.7822,3.8968,2.2614
0.675,0.002014,0.076601,0.13469,0.24311,1.6756,0.20314,0.4084,1.7021,2.2184,2.7074,3.7689,2.1957
0.7,0.0048266,0.10145,0.17075,0.32459,1.9507,0.25952,0.35971,1.6142,2.1069,2.6097,3.6974,2.1135
0.725,0.010583,0.13081,0.22563,0.42734,2.093,0.32792,0.34775,1.5176,2.0468,2.5034,3.6798,2.0304
0.75,0.022769,0.1682,0.29941,0.55323,2.469,0.41934,0.28128,1.4241,1.8903,2.4303,3.6486,1.9453
0.775,0.043437,0.23436,0.40644,0.70959,2.5728,0.54875,0.24689,1.3218,1.7699,2.333,3.6305,1.8248
0.8,0.071282,0.3106,0.55145,0.88652,2.7796,0.69943,0.22284,1.1199,1.663,2.1699,3.5537,1.6904
0.85,0.1317,0.62777,1.0923,1.6026,3.8215,1.2259,0.089836,0.73188,1.2468,1.7964,3.304,1.3103
0.9,0.30237,1.362,2.1802,2.9602,5.7629,2.2893,0.036421,0.3734,0.68707,1.0779,2.8736,0.81473
0.95,1.1973,3.4274,4.6571,6.2084,10.236,4.8551,0.0076729,0.065338,0.13306,0.37011,1.8917,0.26884


==> data-final/postICCVtestwta_AGG_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0017415,1.5342e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,9.7082e-18,0.0088371,0.00015102,0.71702,1.9746,2.4115,2.951,4.6321,2.4532
0.3,-1.0374e-16,-2.3848e-17,1.3247e-18,0.00076569,0.07622,0.0018559,0.71687,1.9649,2.4115,2.951,4.6315,2.4479
0.35,-1.0374e-16,0,0.00061341,0.0034151,0.081783,0.004222,0.71656,1.9514,2.4115,2.951,4.6298,2.4437
0.4,-1.0374e-16,0.00042673,0.0032496,0.010225,0.094351,0.0084164,0.71628,1.9432,2.4115,2.951,4.6264,2.4405
0.45,-1.0374e-16,0.0019269,0.0097466,0.022632,0.30904,0.017797,0.71593,1.9404,2.4083,2.9509,4.5816,2.4306
0.5,-4.7637e-17,0.0068274,0.020246,0.043789,0.53494,0.035368,0.71548,1.9321,2.4026,2.9189,4.436,2.4154
0.55,-4.7637e-17,0.015648,0.039058,0.073768,1.1813,0.0607,0.7132,1.8827,2.374,2.9177,4.414,2.3867
0.6,-2.3848e-17,0.033179,0.070372,0.1139,1.4074,0.09812,0.71203,1.8551,2.3629,2.8916,4.358,2.3474
0.65,0.00060643,0.053329,0.10778,0.18036,1.4969,0.15551,0.54934,1.744,2.279,2.7822,3.8968,2.2614
0.7,0.0048266,0.10145,0.17075,0.32459,1.9507,0.25952,0.35971,1.6142,2.1069,2.6097,3.6974,2.1135
0.75,0.022769,0.1682,0.29941,0.55323,2.469,0.41934,0.28128,1.4241,1.8903,2.4303,3.6486,1.9453
0.8,0.071282,0.3106,0.55145,0.88652,2.7796,0.69943,0.22284,1.1199,1.663,2.1699,3.5537,1.6904
0.85,0.1317,0.62777,1.0923,1.6026,3.8215,1.2259,0.089836,0.73188,1.2468,1.7964,3.304,1.3103
0.9,0.30237,1.362,2.1802,2.9602,5.7629,2.2893,0.036421,0.3734,0.68707,1.0779,2.8736,0.81473
0.95,1.1973,3.4274,4.6571,6.2084,10.236,4.8551,0.0076729,0.065338,0.13306,0.37011,1.8917,0.26884


==> data-final/postICCVtestwta_CGC_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0074329,6.5136e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.075621,0.00072838,0.032468,1,1,1,1,0.99516
0.25,0,0,0,0,0.075737,0.0012923,0,1,1,1,1,0.99022
0.275,0,0,0,0.00064408,0.16555,0.0038385,0.07541,1,1,1,1,0.98899
0.3,0,0,0,0.0029397,0.18618,0.0086715,0.058651,1,1,1,1,0.98536
0.325,0,0,0.00080147,0.0076642,0.29134,0.016135,0.058824,1,1,1,1,0.97269
0.35,0,0,0.0026263,0.014164,0.37883,0.02511,0,1,1,1,1,0.95612
0.375,0,0.00035401,0.0053035,0.034272,0.40355,0.036242,0.0037037,1,1,1,1,0.94923
0.4,0,0.0021991,0.013261,0.061956,0.46435,0.04889,0.0036101,1,1,1,1,0.93719
0.425,0,0.0044231,0.024349,0.10404,0.59948,0.070042,0,0.99265,1,1,1,0.92112
0.45,0,0.0089161,0.039396,0.13783,0.601,0.087646,0.0097403,0.97852,1,1,1,0.91694
0.475,0,0.016214,0.056951,0.16697,0.60175,0.10911,0.074928,0.95833,1,1,1,0.9099
0.5,0,0.024404,0.08156,0.20174,0.62051,0.13155,0,0.90179,0.9987,1,1,0.9059
0.525,0,0.042172,0.11441,0.23864,0.63506,0.15664,0,0.89283,0.99365,1,1,0.90072
0.55,0,0.057235,0.14434,0.2881,0.66503,0.18671,0,0.87898,0.98239,1,1,0.89784
0.575,0,0.080399,0.19804,0.32815,0.67956,0.21792,0.043478,0.83474,0.96733,0.99811,1,0.88084
0.6,0,0.10767,0.23644,0.37433,0.73391,0.25621,0.041812,0.82264,0.95524,0.99393,1,0.87443
0.625,0.00015391,0.13733,0.2886,0.42178,0.77026,0.29422,0.039088,0.81201,0.93817,0.98689,1,0.87077
0.65,0.00056433,0.17176,0.33479,0.48099,0.81822,0.33548,0.032086,0.81664,0.91704,0.97842,1,0.86238
0.675,0.002138,0.22188,0.38441,0.54667,0.85579,0.37801,0.034667,0.79362,0.89759,0.96991,1,0.8509
0.7,0.0058202,0.26818,0.44312,0.59742,0.90117,0.42604,0.03351,0.7688,0.87298,0.95267,1,0.83932
0.725,0.016417,0.32502,0.49922,0.64117,0.92957,0.47599,0.10443,0.76141,0.86014,0.93575,1,0.82418
0.75,0.040273,0.37998,0.56132,0.69227,0.9441,0.52989,0.169,0.72611,0.83811,0.91061,1,0.80174
0.775,0.072286,0.43664,0.62143,0.73099,0.95649,0.58464,0.21376,0.70521,0.7993,0.89432,1,0.77802
0.8,0.12318,0.5191,0.68453,0.79039,0.96107,0.64347,0.20777,0.67655,0.77718,0.87073,0.9992,0.7529
0.85,0.28424,0.65844,0.79052,0.87119,0.9787,0.75487,0.14965,0.58623,0.70817,0.80883,0.99119,0.68302
0.9,0.44742,0.8117,0.87904,0.93614,0.98305,0.85161,0.11237,0.48519,0.59516,0.69278,0.91601,0.57999
0.95,0.55805,0.8853,0.92562,0.9512,0.9911,0.90622,0.080727,0.34952,0.43796,0.5122,0.78682,0.43704


==> data-final/postICCVtestwta_CGC_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0074329,6.5136e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.075737,0.0012923,0,1,1,1,1,0.99022
0.3,0,0,0,0.0029397,0.18618,0.0086715,0.058651,1,1,1,1,0.98536
0.35,0,0,0.0026263,0.014164,0.37883,0.02511,0,1,1,1,1,0.95612
0.4,0,0.0021991,0.013261,0.061956,0.46435,0.04889,0.0036101,1,1,1,1,0.93719
0.45,0,0.0089161,0.039396,0.13783,0.601,0.087646,0.0097403,0.97852,1,1,1,0.91694
0.5,0,0.024404,0.08156,0.20174,0.62051,0.13155,0,0.90179,0.9987,1,1,0.9059
0.55,0,0.057235,0.14434,0.2881,0.66503,0.18671,0,0.87898,0.98239,1,1,0.89784
0.6,0,0.10767,0.23644,0.37433,0.73391,0.25621,0.041812,0.82264,0.95524,0.99393,1,0.87443
0.65,0.00056433,0.17176,0.33479,0.48099,0.81822,0.33548,0.032086,0.81664,0.91704,0.97842,1,0.86238
0.7,0.0058202,0.26818,0.44312,0.59742,0.90117,0.42604,0.03351,0.7688,0.87298,0.95267,1,0.83932
0.75,0.040273,0.37998,0.56132,0.69227,0.9441,0.52989,0.169,0.72611,0.83811,0.91061,1,0.80174
0.8,0.12318,0.5191,0.68453,0.79039,0.96107,0.64347,0.20777,0.67655,0.77718,0.87073,0.9992,0.7529
0.85,0.28424,0.65844,0.79052,0.87119,0.9787,0.75487,0.14965,0.58623,0.70817,0.80883,0.99119,0.68302
0.9,0.44742,0.8117,0.87904,0.93614,0.98305,0.85161,0.11237,0.48519,0.59516,0.69278,0.91601,0.57999
0.95,0.55805,0.8853,0.92562,0.9512,0.9911,0.90622,0.080727,0.34952,0.43796,0.5122,0.78682,0.43704


==> data-final/postICCVtestwta_CGC_keep_old_weights-eval_runtime.txt <==
0.1,2.246,3.7846,4.6632,5.6305,41.978
0.15,2.7968,4.5712,5.5352,6.7136,48.041
0.2,3.196,5.3079,6.2692,7.1377,51.716
0.25,2.6967,4.5405,6.2685,8.689,122.12
0.3,3.0333,5.7798,9.7021,18.636,318.23
0.35,3.668,8.0103,15.123,92.631,703.87
0.4,4.3479,15.837,82.182,311.72,1590
0.45,4.4809,72.051,319.04,852.87,7034.7
0.5,6.3206,210.87,723.37,1809.3,7733.6
0.55,6.7873,480.63,1328.2,2994.8,16899
0.6,10.063,1075.9,2334.5,4149.5,21815
0.65,10.505,1944.4,3609.3,5984.6,16336
0.7,63.872,3083.3,5682.2,8593.3,22484
0.75,673.7,4020.9,7737.4,11036,23522
0.8,911.89,5552.5,8952.5,12370,26690
0.85,1006.4,5604.2,9092.2,12800,27476
0.9,498.68,3685.2,6597.6,9719.2,18601
0.95,216.19,1538.5,2719.2,4965.9,22683


==> data-final/postICCVtestwta_CGC_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0017415,1.5342e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9669e-17,-1.8874e-17,-2.5114e-18,0.038516,0.00029188,0.71703,1.9746,2.4115,2.951,4.6322,2.4529
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,9.7082e-18,0.072086,0.00083025,0.71701,1.9746,2.4115,2.951,4.6321,2.4525
0.275,-1.0374e-16,-3.447e-17,-5.1492e-18,0.00019192,0.071852,0.0018288,0.71695,1.965,2.4115,2.951,4.6318,2.4481
0.3,-1.0374e-16,-2.3755e-17,6.9539e-18,0.000937,0.26408,0.0045788,0.71687,1.9437,2.4105,2.951,4.6315,2.4334
0.325,-1.0374e-16,-1.2945e-17,0.00019764,0.0021745,0.32055,0.01146,0.71674,1.9433,2.3865,2.951,4.6307,2.4161
0.35,-1.0374e-16,1.2034e-19,0.00068427,0.0047437,0.32279,0.016831,0.71656,1.8953,2.3733,2.9364,4.4915,2.3958
0.375,-1.0374e-16,0.00010426,0.0018334,0.012188,0.3252,0.023375,0.7164,1.8837,2.3554,2.9195,4.4526,2.3748
0.4,-1.0374e-16,0.00054139,0.0041914,0.027618,0.38499,0.031036,0.71629,1.8819,2.2953,2.8757,4.4457,2.3508
0.425,-1.0374e-16,0.0010138,0.0086302,0.043971,0.54335,0.041803,0.45433,1.8524,2.2756,2.8645,4.4445,2.311
0.45,-1.0374e-16,0.0021486,0.013514,0.051617,0.54966,0.050149,0.45377,1.7779,2.2582,2.8333,4.4426,2.2818
0.475,-1.0374e-16,0.0041232,0.021436,0.074692,0.81904,0.064776,0.45295,1.7544,2.2094,2.8189,4.3994,2.2544
0.5,-4.7637e-17,0.007125,0.03033,0.090168,0.85688,0.076701,0.45195,1.7269,2.1871,2.7629,4.3942,2.2231
0.525,-4.7637e-17,0.011711,0.046596,0.10678,1.3458,0.096959,0.3902,1.7159,2.1925,2.7256,4.3794,2.209
0.55,-4.7637e-17,0.018913,0.062494,0.14406,1.3957,0.11938,0.41046,1.6247,2.1457,2.6708,4.1354,2.1649
0.575,-2.3848e-17,0.026634,0.082277,0.1805,1.4251,0.1474,0.39691,1.613,2.1275,2.6307,4.1143,2.1384
0.6,-2.3848e-17,0.042365,0.10877,0.24647,1.5002,0.18314,0.31974,1.596,2.081,2.5248,3.8293,2.0852
0.625,0.00020296,0.05374,0.13169,0.30943,1.5334,0.21232,0.2234,1.5296,2.0345,2.4456,3.8235,2.0354
0.65,0.00060643,0.067562,0.16713,0.33331,1.6635,0.25403,0.41026,1.4704,1.9572,2.417,3.7749,1.9726
0.675,0.002014,0.086104,0.20542,0.43685,1.914,0.30763,0.40708,1.4342,1.8683,2.3794,3.6804,1.92
0.7,0.0048266,0.11013,0.24454,0.49254,2.1442,0.36288,0.35963,1.4162,1.836,2.3572,3.6554,1.8829
0.725,0.010583,0.14898,0.31287,0.58344,2.2656,0.43257,0.29033,1.3316,1.7635,2.3038,3.6051,1.8297
0.75,0.026312,0.21141,0.39948,0.6809,2.4623,0.53108,0.25548,1.2337,1.7137,2.2816,3.5897,1.7615
0.775,0.043633,0.27625,0.50208,0.82934,2.5883,0.6439,0.23069,1.0855,1.5507,2.2164,3.5441,1.6688
0.8,0.075361,0.36272,0.66097,1.0123,3.0015,0.80538,0.21999,1.0029,1.4453,2.0021,3.514,1.5277
0.85,0.13209,0.67249,1.1906,1.7712,3.9798,1.3121,0.091543,0.66898,1.1134,1.6549,3.3045,1.2141
0.9,0.30317,1.4703,2.2618,3.0161,5.8132,2.3593,0.036445,0.33718,0.6501,1.0798,2.8732,0.77931
0.95,1.1986,3.4906,4.6736,6.2165,10.286,4.889,0.0081473,0.063751,0.13253,0.33796,1.8915,0.26369


==> data-final/postICCVtestwta_CGC_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0017415,1.5342e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,9.7082e-18,0.072086,0.00083025,0.71701,1.9746,2.4115,2.951,4.6321,2.4525
0.3,-1.0374e-16,-2.3755e-17,6.9539e-18,0.000937,0.26408,0.0045788,0.71687,1.9437,2.4105,2.951,4.6315,2.4334
0.35,-1.0374e-16,1.2034e-19,0.00068427,0.0047437,0.32279,0.016831,0.71656,1.8953,2.3733,2.9364,4.4915,2.3958
0.4,-1.0374e-16,0.00054139,0.0041914,0.027618,0.38499,0.031036,0.71629,1.8819,2.2953,2.8757,4.4457,2.3508
0.45,-1.0374e-16,0.0021486,0.013514,0.051617,0.54966,0.050149,0.45377,1.7779,2.2582,2.8333,4.4426,2.2818
0.5,-4.7637e-17,0.007125,0.03033,0.090168,0.85688,0.076701,0.45195,1.7269,2.1871,2.7629,4.3942,2.2231
0.55,-4.7637e-17,0.018913,0.062494,0.14406,1.3957,0.11938,0.41046,1.6247,2.1457,2.6708,4.1354,2.1649
0.6,-2.3848e-17,0.042365,0.10877,0.24647,1.5002,0.18314,0.31974,1.596,2.081,2.5248,3.8293,2.0852
0.65,0.00060643,0.067562,0.16713,0.33331,1.6635,0.25403,0.41026,1.4704,1.9572,2.417,3.7749,1.9726
0.7,0.0048266,0.11013,0.24454,0.49254,2.1442,0.36288,0.35963,1.4162,1.836,2.3572,3.6554,1.8829
0.75,0.026312,0.21141,0.39948,0.6809,2.4623,0.53108,0.25548,1.2337,1.7137,2.2816,3.5897,1.7615
0.8,0.075361,0.36272,0.66097,1.0123,3.0015,0.80538,0.21999,1.0029,1.4453,2.0021,3.514,1.5277
0.85,0.13209,0.67249,1.1906,1.7712,3.9798,1.3121,0.091543,0.66898,1.1134,1.6549,3.3045,1.2141
0.9,0.30317,1.4703,2.2618,3.0161,5.8132,2.3593,0.036445,0.33718,0.6501,1.0798,2.8732,0.77931
0.95,1.1986,3.4906,4.6736,6.2165,10.286,4.889,0.0081473,0.063751,0.13253,0.33796,1.8915,0.26369


==> data-final/postICCVtestwta_KL_AGG_multicut-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0074329,6.5136e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.075544,0.00087137,0,1,1,1,1,0.995
0.25,0,0,0,0.0025809,0.18612,0.0039668,0.058651,1,1,1,1,0.98588
0.275,0,0,0.0022899,0.01359,0.18767,0.011096,0,1,1,1,1,0.96894
0.3,0,0.0015994,0.011071,0.037098,0.20291,0.024938,0.095679,1,1,1,1,0.95305
0.325,0,0.0075662,0.032633,0.075414,0.31845,0.052065,0.050847,0.99225,1,1,1,0.93853
0.35,0,0.024404,0.061833,0.13409,0.37748,0.089474,0,0.95408,1,1,1,0.92073
0.375,0,0.053045,0.11988,0.21762,0.54227,0.14204,0,0.89071,0.98412,1,1,0.90677
0.4,0,0.099099,0.19383,0.30623,0.65627,0.20844,0.045113,0.8206,0.96108,0.99586,1,0.88445
0.425,0.00056433,0.15925,0.28385,0.41497,0.74701,0.29249,0.032,0.81529,0.93036,0.98225,1,0.87011
0.45,0.0058202,0.25,0.3998,0.5348,0.84714,0.39344,0.04034,0.77987,0.88855,0.95949,1,0.85065
0.475,0.031808,0.36772,0.53364,0.65442,0.94048,0.5058,0.18627,0.74826,0.855,0.92354,1,0.81466
0.5,0.11466,0.5013,0.66983,0.76952,0.96082,0.62771,0.21053,0.67756,0.78839,0.87822,0.99919,0.76294
0.525,0.27569,0.65073,0.78538,0.86272,0.97883,0.74746,0.15668,0.59384,0.71264,0.81547,0.99058,0.68959
0.55,0.44751,0.80472,0.87677,0.93434,0.98316,0.84892,0.114,0.48788,0.59802,0.69645,0.91636,0.5843
0.575,0.55795,0.88523,0.92548,0.95049,0.99046,0.90586,0.081016,0.3504,0.44003,0.51296,0.78752,0.43829


==> data-final/postICCVtestwta_KL_AGG_multicut-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0074329,6.5136e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.075544,0.00087137,0,1,1,1,1,0.995
0.3,0,0,0,0.0025809,0.18612,0.0039668,0.058651,1,1,1,1,0.98588
0.35,0,0,0.0022899,0.01359,0.18767,0.011096,0,1,1,1,1,0.96894
0.4,0,0.0015994,0.011071,0.037098,0.20291,0.024938,0.095679,1,1,1,1,0.95305
0.45,0,0.0075662,0.032633,0.075414,0.31845,0.052065,0.050847,0.99225,1,1,1,0.93853
0.5,0,0.024404,0.061833,0.13409,0.37748,0.089474,0,0.95408,1,1,1,0.92073
0.55,0,0.053045,0.11988,0.21762,0.54227,0.14204,0,0.89071,0.98412,1,1,0.90677
0.6,0,0.099099,0.19383,0.30623,0.65627,0.20844,0.045113,0.8206,0.96108,0.99586,1,0.88445
0.65,0.00056433,0.15925,0.28385,0.41497,0.74701,0.29249,0.032,0.81529,0.93036,0.98225,1,0.87011
0.7,0.0058202,0.25,0.3998,0.5348,0.84714,0.39344,0.04034,0.77987,0.88855,0.95949,1,0.85065
0.75,0.031808,0.36772,0.53364,0.65442,0.94048,0.5058,0.18627,0.74826,0.855,0.92354,1,0.81466
0.8,0.11466,0.5013,0.66983,0.76952,0.96082,0.62771,0.21053,0.67756,0.78839,0.87822,0.99919,0.76294
0.85,0.27569,0.65073,0.78538,0.86272,0.97883,0.74746,0.15668,0.59384,0.71264,0.81547,0.99058,0.68959
0.9,0.44751,0.80472,0.87677,0.93434,0.98316,0.84892,0.114,0.48788,0.59802,0.69645,0.91636,0.5843
0.95,0.55795,0.88523,0.92548,0.95049,0.99046,0.90586,0.081016,0.3504,0.44003,0.51296,0.78752,0.43829


==> data-final/postICCVtestwta_KL_AGG_multicut-eval_runtime.txt <==
0.1,0.83619,1.7394,2.0581,2.7611,46.654
0.15,1.1593,1.9802,2.5723,3.1874,86.922
0.2,1.4056,2.3129,2.9536,3.7866,116.04
0.25,0.92496,2.4008,3.131,4.2713,120.97
0.3,1.1738,2.5505,3.3141,4.4056,47.345
0.35,1.337,2.5885,3.7639,5.6569,151.49
0.4,1.4097,2.8243,5.2079,8.7447,55.315
0.45,1.1662,3.8858,7.4089,16.691,273.5
0.5,1.6717,6.0127,12.799,25.259,252
0.55,1.6012,9.8051,21.409,47.056,1332.9
0.6,1.6489,16.525,35.368,71.476,2457.8
0.65,1.7099,31.27,72.52,116.79,3029.9
0.7,2.6995,53.191,99.491,144.95,3066.9
0.75,12.155,81.34,131.12,199.72,1130.3
0.8,28.118,113.09,172.7,257.72,3725.3
0.85,18.341,102.81,202.13,313.98,2723.4
0.9,17.97,76.257,151.35,309.81,2432.3
0.95,6.3335,34.256,63.928,153.94,3816.1


==> data-final/postICCVtestwta_KL_AGG_multicut-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0017415,1.5342e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0374e-16,-3.7124e-17,-1.4276e-17,9.7082e-18,0.0088733,0.0001512,0.71702,1.9746,2.4115,2.951,4.6321,2.4532
0.25,-1.0374e-16,-2.3848e-17,4.6182e-18,0.00076569,0.07622,0.0018624,0.71687,1.9649,2.4115,2.951,4.6315,2.4479
0.275,-1.0374e-16,0,0.00061341,0.0035052,0.081783,0.0042379,0.71656,1.9514,2.4115,2.951,4.6297,2.4437
0.3,-1.0374e-16,0.00049321,0.0032496,0.010225,0.094428,0.0084368,0.71628,1.9432,2.4115,2.951,4.6264,2.4405
0.325,-1.0374e-16,0.0019288,0.009791,0.022636,0.30906,0.01784,0.71591,1.9404,2.4083,2.9509,4.5815,2.4306
0.35,-4.7637e-17,0.0069288,0.020293,0.043789,0.53504,0.035415,0.71548,1.9321,2.4026,2.9189,4.436,2.4154
0.375,-4.7637e-17,0.015648,0.039151,0.073768,1.1818,0.060786,0.71319,1.8827,2.374,2.9177,4.414,2.3867
0.4,-2.3848e-17,0.033179,0.070424,0.1139,1.4083,0.098243,0.71203,1.8551,2.3629,2.8915,4.3579,2.3474
0.425,0.00060643,0.053433,0.10802,0.18046,1.4978,0.15569,0.54926,1.7439,2.279,2.7821,3.8967,2.2614
0.45,0.0048266,0.10147,0.17089,0.32468,1.9556,0.25982,0.35962,1.6142,2.1069,2.6096,3.6975,2.1134
0.475,0.02287,0.16831,0.29941,0.55349,2.4699,0.41965,0.28127,1.424,1.8909,2.4303,3.6486,1.9452
0.5,0.071529,0.31137,0.55167,0.88701,2.7803,0.69985,0.22221,1.1199,1.6629,2.1698,3.5537,1.6903
0.525,0.13194,0.62831,1.0928,1.6038,3.8222,1.2266,0.089849,0.73177,1.2467,1.7964,3.3038,1.3102
0.55,0.30267,1.3621,2.1804,2.9612,5.7646,2.2903,0.036421,0.37333,0.68718,1.0778,2.8736,0.81467
0.575,1.1981,3.4296,4.658,6.2097,10.237,4.8562,0.0076688,0.065333,0.13304,0.37003,1.8916,0.26882


==> data-final/postICCVtestwta_KL_AGG_multicut-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0017415,1.5342e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,9.7082e-18,0.0088733,0.0001512,0.71702,1.9746,2.4115,2.951,4.6321,2.4532
0.3,-1.0374e-16,-2.3848e-17,4.6182e-18,0.00076569,0.07622,0.0018624,0.71687,1.9649,2.4115,2.951,4.6315,2.4479
0.35,-1.0374e-16,0,0.00061341,0.0035052,0.081783,0.0042379,0.71656,1.9514,2.4115,2.951,4.6297,2.4437
0.4,-1.0374e-16,0.00049321,0.0032496,0.010225,0.094428,0.0084368,0.71628,1.9432,2.4115,2.951,4.6264,2.4405
0.45,-1.0374e-16,0.0019288,0.009791,0.022636,0.30906,0.01784,0.71591,1.9404,2.4083,2.9509,4.5815,2.4306
0.5,-4.7637e-17,0.0069288,0.020293,0.043789,0.53504,0.035415,0.71548,1.9321,2.4026,2.9189,4.436,2.4154
0.55,-4.7637e-17,0.015648,0.039151,0.073768,1.1818,0.060786,0.71319,1.8827,2.374,2.9177,4.414,2.3867
0.6,-2.3848e-17,0.033179,0.070424,0.1139,1.4083,0.098243,0.71203,1.8551,2.3629,2.8915,4.3579,2.3474
0.65,0.00060643,0.053433,0.10802,0.18046,1.4978,0.15569,0.54926,1.7439,2.279,2.7821,3.8967,2.2614
0.7,0.0048266,0.10147,0.17089,0.32468,1.9556,0.25982,0.35962,1.6142,2.1069,2.6096,3.6975,2.1134
0.75,0.02287,0.16831,0.29941,0.55349,2.4699,0.41965,0.28127,1.424,1.8909,2.4303,3.6486,1.9452
0.8,0.071529,0.31137,0.55167,0.88701,2.7803,0.69985,0.22221,1.1199,1.6629,2.1698,3.5537,1.6903
0.85,0.13194,0.62831,1.0928,1.6038,3.8222,1.2266,0.089849,0.73177,1.2467,1.7964,3.3038,1.3102
0.9,0.30267,1.3621,2.1804,2.9612,5.7646,2.2903,0.036421,0.37333,0.68718,1.0778,2.8736,0.81467
0.95,1.1981,3.4296,4.658,6.2097,10.237,4.8562,0.0076688,0.065333,0.13304,0.37003,1.8916,0.26882


==> data-final/postICCVtestwta_KL_ones_multicut_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0054057,5.1799e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.013514,0.00013983,1,1,1,1,1,1
0.25,0,0,0,0,0.018582,0.000344,0,1,1,1,1,0.995
0.275,0,0,0,0.00057353,0.027986,0.00085155,0.125,1,1,1,1,0.98995
0.3,0,0,0,0.0024239,0.036376,0.0020642,0.11111,1,1,1,1,0.98596
0.325,0,0,0.00039683,0.005952,0.059627,0.0043767,0.25258,1,1,1,1,0.99053
0.35,0,0,0.0016984,0.012574,0.05756,0.0079564,0,1,1,1,1,0.97663
0.375,0,0.00032497,0.0045683,0.020906,0.077939,0.013431,0,1,1,1,1,0.96968
0.4,0,0.0011971,0.010737,0.034238,0.13378,0.021732,0,1,1,1,1,0.96341
0.425,0,0.0031396,0.018071,0.052182,0.23631,0.032949,0,1,1,1,1,0.95091
0.45,0,0.0067109,0.028915,0.068302,0.21807,0.045773,0.054545,0.9932,1,1,1,0.94529
0.475,0,0.013746,0.044788,0.096126,0.33308,0.063212,0.1051,0.97516,1,1,1,0.94298
0.5,0,0.023069,0.060324,0.12662,0.39089,0.082546,0,0.96494,1,1,1,0.93399
0.525,0,0.036681,0.081643,0.16357,0.42368,0.10548,0,0.93182,0.99529,1,1,0.92419
0.55,0,0.05226,0.10913,0.19961,0.44468,0.13122,0,0.92079,0.98883,1,1,0.91988
0.575,0,0.071897,0.14018,0.24857,0.52286,0.16132,0.043478,0.89278,0.97969,1,1,0.91063
0.6,0,0.095653,0.17584,0.28703,0.57918,0.19412,0.064516,0.87174,0.96581,0.9957,1,0.89734
0.625,0,0.12345,0.20919,0.33171,0.61163,0.22993,0,0.85259,0.95298,0.98969,1,0.8887
0.65,0,0.15244,0.25842,0.38728,0.67942,0.27258,0,0.83673,0.93442,0.98343,1,0.8806
0.675,0.0020008,0.1773,0.31004,0.43897,0.73774,0.31735,0.036415,0.81575,0.92344,0.97078,1,0.87153
0.7,0.0058202,0.23586,0.38008,0.5087,0.80992,0.37047,0.082609,0.81431,0.90256,0.96082,1,0.86309
0.725,0.015955,0.28683,0.43666,0.56849,0.84417,0.42315,0.082251,0.78609,0.88015,0.94889,1,0.84671
0.75,0.029704,0.34514,0.50549,0.62611,0.90498,0.48215,0.14822,0.76239,0.8603,0.93507,1,0.82709
0.775,0.057306,0.41173,0.57804,0.68412,0.94106,0.54173,0.19918,0.7333,0.82892,0.90796,1,0.80467
0.8,0.10373,0.47548,0.64957,0.75151,0.95662,0.60699,0.21252,0.6964,0.80142,0.89124,0.99918,0.77669
0.85,0.27082,0.63048,0.77484,0.85283,0.97437,0.73493,0.17053,0.61565,0.72782,0.82501,0.99104,0.70238
0.9,0.44497,0.79094,0.87232,0.93177,0.97924,0.84353,0.11642,0.49823,0.60876,0.70535,0.91896,0.59369
0.95,0.55258,0.88209,0.92304,0.94937,0.98894,0.90505,0.081054,0.35119,0.44381,0.51607,0.78887,0.44116


==> data-final/postICCVtestwta_KL_ones_multicut_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0054057,5.1799e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.018582,0.000344,0,1,1,1,1,0.995
0.3,0,0,0,0.0024239,0.036376,0.0020642,0.11111,1,1,1,1,0.98596
0.35,0,0,0.0016984,0.012574,0.05756,0.0079564,0,1,1,1,1,0.97663
0.4,0,0.0011971,0.010737,0.034238,0.13378,0.021732,0,1,1,1,1,0.96341
0.45,0,0.0067109,0.028915,0.068302,0.21807,0.045773,0.054545,0.9932,1,1,1,0.94529
0.5,0,0.023069,0.060324,0.12662,0.39089,0.082546,0,0.96494,1,1,1,0.93399
0.55,0,0.05226,0.10913,0.19961,0.44468,0.13122,0,0.92079,0.98883,1,1,0.91988
0.6,0,0.095653,0.17584,0.28703,0.57918,0.19412,0.064516,0.87174,0.96581,0.9957,1,0.89734
0.65,0,0.15244,0.25842,0.38728,0.67942,0.27258,0,0.83673,0.93442,0.98343,1,0.8806
0.7,0.0058202,0.23586,0.38008,0.5087,0.80992,0.37047,0.082609,0.81431,0.90256,0.96082,1,0.86309
0.75,0.029704,0.34514,0.50549,0.62611,0.90498,0.48215,0.14822,0.76239,0.8603,0.93507,1,0.82709
0.8,0.10373,0.47548,0.64957,0.75151,0.95662,0.60699,0.21252,0.6964,0.80142,0.89124,0.99918,0.77669
0.85,0.27082,0.63048,0.77484,0.85283,0.97437,0.73493,0.17053,0.61565,0.72782,0.82501,0.99104,0.70238
0.9,0.44497,0.79094,0.87232,0.93177,0.97924,0.84353,0.11642,0.49823,0.60876,0.70535,0.91896,0.59369
0.95,0.55258,0.88209,0.92304,0.94937,0.98894,0.90505,0.081054,0.35119,0.44381,0.51607,0.78887,0.44116


==> data-final/postICCVtestwta_KL_ones_multicut_keep_old_weights-eval_runtime.txt <==
0.1,5.7533,7.7607,9.0154,11.885,78.177
0.15,5.652,7.2378,8.3052,11.069,95.402
0.2,5.9105,7.4985,8.1954,9.6044,94.066
0.25,5.3419,7.3001,8.3018,9.852,116.34
0.3,5.8954,7.9964,9.8051,14.311,146.45
0.35,6.0655,8.6472,11.806,26.712,199.15
0.4,6.0967,9.3255,19.519,46.603,169.32
0.45,6.7586,14.537,48.158,117.58,401.16
0.5,7.9579,34.662,109.51,255.39,729.48
0.55,8.5548,77.339,187.12,459.33,3076.5
0.6,9.044,181.4,396.53,778.41,7184.5
0.65,21.964,404.76,744.58,1276.4,6689.6
0.7,42.297,572.79,1052.9,1630.5,5650.6
0.75,42.117,883.33,1414.5,1983.3,6085.7
0.8,133.76,867.02,1468.3,2012.8,6744.6
0.85,91.009,574.7,1110.3,2106.6,7618.2
0.9,75.025,299.41,622.18,1422.1,11899
0.95,22.769,110.12,200.29,482.84,2093


==> data-final/postICCVtestwta_KL_ones_multicut_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0014686,1.3111e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9669e-17,-1.8874e-17,-2.5448e-18,0.0033125,3.4626e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,7.2005e-18,0.0046146,8.8528e-05,0.71701,1.9746,2.4115,2.951,4.6321,2.4551
0.275,-1.0374e-16,-3.447e-17,-6.2986e-18,0.00019169,0.030247,0.00036089,0.71696,1.9745,2.4115,2.951,4.6318,2.4551
0.3,-1.0374e-16,-2.6263e-17,6.017e-20,0.00072206,0.046263,0.00087923,0.71687,1.9744,2.4115,2.951,4.6315,2.4548
0.325,-1.0374e-16,-1.4929e-17,0.00010938,0.0016047,0.084241,0.0016359,0.71674,1.9742,2.4115,2.951,4.6308,2.4546
0.35,-1.0374e-16,0,0.00057245,0.0032512,0.056646,0.0026973,0.71656,1.9738,2.4115,2.951,4.6299,2.4545
0.375,-1.0374e-16,0.00010227,0.0013216,0.0054899,0.068002,0.004243,0.7164,1.9733,2.4115,2.951,4.6286,2.4536
0.4,-1.0374e-16,0.00042673,0.002769,0.0087611,0.084338,0.0066481,0.71629,1.9704,2.4115,2.951,4.6267,2.4518
0.425,-1.0374e-16,0.00080985,0.0050299,0.013794,0.10612,0.011139,0.71611,1.9717,2.4114,2.9509,4.6241,2.4517
0.45,-1.0374e-16,0.00189,0.0085447,0.020211,0.11422,0.014298,0.7159,1.9621,2.4113,2.9509,4.6197,2.4477
0.475,-1.0374e-16,0.0034711,0.013843,0.029261,0.13195,0.020918,0.71568,1.9609,2.411,2.9506,4.6146,2.4474
0.5,-4.7637e-17,0.0060323,0.018496,0.042329,0.18367,0.027601,0.71549,1.9595,2.4104,2.9501,4.5714,2.4415
0.525,-4.7637e-17,0.0099247,0.028057,0.053978,0.41968,0.039388,0.71522,1.9511,2.4086,2.9453,4.4254,2.4314
0.55,-4.7637e-17,0.014694,0.037613,0.069373,0.51396,0.050968,0.71435,1.9386,2.4032,2.9322,4.5424,2.4248
0.575,-2.3848e-17,0.021741,0.0494,0.085716,0.61833,0.065795,0.7141,1.9284,2.4001,2.9044,4.3821,2.406
0.6,-2.3848e-17,0.030649,0.062262,0.10634,0.98488,0.087114,0.713,1.896,2.3807,2.8706,4.3672,2.3818
0.625,0.00020296,0.040775,0.077781,0.12684,0.97996,0.10488,0.71154,1.8868,2.3667,2.9068,4.354,2.3745
0.65,0.00034927,0.051869,0.09683,0.16748,1.3792,0.13839,0.71041,1.8577,2.3168,2.8534,4.3321,2.3293
0.675,0.0018254,0.070468,0.12349,0.20044,1.5528,0.16968,0.41251,1.76,2.2439,2.7812,4.1207,2.2724
0.7,0.0042607,0.089276,0.15744,0.27186,1.8436,0.22626,0.46127,1.7248,2.2061,2.7194,4.2727,2.2023
0.725,0.0097513,0.12104,0.1983,0.33689,2.0588,0.2867,0.35634,1.6448,2.1771,2.64,3.6755,2.1455
0.75,0.01869,0.15991,0.26157,0.47062,2.2336,0.36664,0.34181,1.5405,2.0951,2.5211,3.65,2.0539
0.775,0.032047,0.20055,0.35913,0.62248,2.6477,0.47989,0.33616,1.4152,1.9454,2.4219,3.6291,1.9277
0.8,0.065789,0.28895,0.49554,0.80058,2.6957,0.63261,0.22375,1.3193,1.7444,2.2795,3.6073,1.7909
0.85,0.12745,0.55523,1.031,1.5044,3.7029,1.1447,0.089413,0.8139,1.2987,1.8179,3.3637,1.3686
0.9,0.2974,1.3012,2.1041,2.8177,5.7078,2.221,0.036683,0.37646,0.71185,1.1466,2.8745,0.86233
0.95,1.1948,3.3826,4.6353,6.1103,10.197,4.8147,0.0083833,0.065196,0.1448,0.36185,1.9088,0.27495


==> data-final/postICCVtestwta_KL_ones_multicut_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0014686,1.3111e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,7.2005e-18,0.0046146,8.8528e-05,0.71701,1.9746,2.4115,2.951,4.6321,2.4551
0.3,-1.0374e-16,-2.6263e-17,6.017e-20,0.00072206,0.046263,0.00087923,0.71687,1.9744,2.4115,2.951,4.6315,2.4548
0.35,-1.0374e-16,0,0.00057245,0.0032512,0.056646,0.0026973,0.71656,1.9738,2.4115,2.951,4.6299,2.4545
0.4,-1.0374e-16,0.00042673,0.002769,0.0087611,0.084338,0.0066481,0.71629,1.9704,2.4115,2.951,4.6267,2.4518
0.45,-1.0374e-16,0.00189,0.0085447,0.020211,0.11422,0.014298,0.7159,1.9621,2.4113,2.9509,4.6197,2.4477
0.5,-4.7637e-17,0.0060323,0.018496,0.042329,0.18367,0.027601,0.71549,1.9595,2.4104,2.9501,4.5714,2.4415
0.55,-4.7637e-17,0.014694,0.037613,0.069373,0.51396,0.050968,0.71435,1.9386,2.4032,2.9322,4.5424,2.4248
0.6,-2.3848e-17,0.030649,0.062262,0.10634,0.98488,0.087114,0.713,1.896,2.3807,2.8706,4.3672,2.3818
0.65,0.00034927,0.051869,0.09683,0.16748,1.3792,0.13839,0.71041,1.8577,2.3168,2.8534,4.3321,2.3293
0.7,0.0042607,0.089276,0.15744,0.27186,1.8436,0.22626,0.46127,1.7248,2.2061,2.7194,4.2727,2.2023
0.75,0.01869,0.15991,0.26157,0.47062,2.2336,0.36664,0.34181,1.5405,2.0951,2.5211,3.65,2.0539
0.8,0.065789,0.28895,0.49554,0.80058,2.6957,0.63261,0.22375,1.3193,1.7444,2.2795,3.6073,1.7909
0.85,0.12745,0.55523,1.031,1.5044,3.7029,1.1447,0.089413,0.8139,1.2987,1.8179,3.3637,1.3686
0.9,0.2974,1.3012,2.1041,2.8177,5.7078,2.221,0.036683,0.37646,0.71185,1.1466,2.8745,0.86233
0.95,1.1948,3.3826,4.6353,6.1103,10.197,4.8147,0.0083833,0.065196,0.1448,0.36185,1.9088,0.27495


==> data-final/postICCVtestwta_KLold_keep_old_weights-eval_pr.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0074329,6.5136e-05,1,1,1,1,1,1
0.225,0,0,0,0,0.026835,0.00028177,1,1,1,1,1,1
0.25,0,0,0,0,0.075698,0.00087195,0,1,1,1,1,0.995
0.275,0,0,0,0.00057353,0.076278,0.0014782,0.125,1,1,1,1,0.99412
0.3,0,0,0,0.0025809,0.18612,0.0039681,0.058651,1,1,1,1,0.9859
0.325,0,0,0.00071922,0.0066133,0.18586,0.0061829,0.12295,1,1,1,1,0.98634
0.35,0,0,0.0022899,0.01359,0.18747,0.011106,0,1,1,1,1,0.96896
0.375,0,0.000329,0.0046224,0.022723,0.19335,0.016181,0,1,1,1,1,0.96645
0.4,0,0.0015994,0.011071,0.037098,0.20278,0.024946,0.095679,1,1,1,1,0.95308
0.425,0,0.003732,0.019042,0.054495,0.29762,0.03741,0,1,1,1,1,0.9499
0.45,0,0.0075662,0.032633,0.075414,0.31854,0.052078,0.050847,0.99225,1,1,1,0.93855
0.475,0,0.014147,0.04791,0.10272,0.34728,0.068604,0.10029,0.97742,1,1,1,0.9288
0.5,0,0.024404,0.061877,0.13409,0.37775,0.089496,0,0.95408,1,1,1,0.92078
0.525,0,0.03945,0.085715,0.17143,0.43325,0.11374,0,0.92977,0.99583,1,1,0.91461
0.55,0,0.053045,0.11988,0.21769,0.54252,0.14204,0,0.89071,0.98412,1,1,0.90679
0.575,0,0.075839,0.15243,0.25794,0.63428,0.17407,0.043478,0.85758,0.97423,1,1,0.89154
0.6,0,0.099099,0.19383,0.30623,0.65569,0.20844,0.045113,0.8206,0.96109,0.9956,1,0.88443
0.625,0.00015391,0.13093,0.2424,0.35157,0.70867,0.24847,0.032,0.8313,0.94444,0.98944,1,0.87726
0.65,0.00056433,0.15938,0.28387,0.41506,0.74714,0.29249,0.032,0.81529,0.93041,0.98225,1,0.87012
0.675,0.002138,0.19913,0.33683,0.47036,0.81286,0.34004,0.034667,0.81022,0.90517,0.97036,1,0.86046
0.7,0.0058202,0.2502,0.39992,0.53484,0.8472,0.39342,0.04034,0.78031,0.88855,0.95949,1,0.85067
0.725,0.016417,0.30436,0.46767,0.59533,0.91886,0.44867,0.10806,0.76377,0.8732,0.94555,1,0.83458
0.75,0.031808,0.36787,0.53377,0.65459,0.94042,0.50578,0.18791,0.74803,0.85511,0.92354,1,0.81464
0.775,0.063462,0.42843,0.60589,0.71507,0.95249,0.56629,0.20784,0.71167,0.82639,0.90219,1,0.78971
0.8,0.11466,0.50105,0.66995,0.76932,0.96011,0.6277,0.21068,0.67659,0.78844,0.87822,0.99919,0.76296
0.85,0.27569,0.65073,0.78541,0.86259,0.97863,0.74742,0.15635,0.59403,0.71321,0.81569,0.99121,0.68957
0.9,0.44723,0.80423,0.87676,0.93438,0.98324,0.84891,0.11396,0.488,0.59763,0.69601,0.91682,0.58435
0.95,0.55795,0.88503,0.92548,0.95049,0.99042,0.90584,0.08118,0.35002,0.4396,0.51375,0.78873,0.43835


==> data-final/postICCVtestwta_KLold_keep_old_weights-eval_pr_subset.txt <==
0.1,0,0,0,0,0,0,1,1,1,1,1,1
0.15,0,0,0,0,0,0,1,1,1,1,1,1
0.2,0,0,0,0,0.0074329,6.5136e-05,1,1,1,1,1,1
0.25,0,0,0,0,0.075698,0.00087195,0,1,1,1,1,0.995
0.3,0,0,0,0.0025809,0.18612,0.0039681,0.058651,1,1,1,1,0.9859
0.35,0,0,0.0022899,0.01359,0.18747,0.011106,0,1,1,1,1,0.96896
0.4,0,0.0015994,0.011071,0.037098,0.20278,0.024946,0.095679,1,1,1,1,0.95308
0.45,0,0.0075662,0.032633,0.075414,0.31854,0.052078,0.050847,0.99225,1,1,1,0.93855
0.5,0,0.024404,0.061877,0.13409,0.37775,0.089496,0,0.95408,1,1,1,0.92078
0.55,0,0.053045,0.11988,0.21769,0.54252,0.14204,0,0.89071,0.98412,1,1,0.90679
0.6,0,0.099099,0.19383,0.30623,0.65569,0.20844,0.045113,0.8206,0.96109,0.9956,1,0.88443
0.65,0.00056433,0.15938,0.28387,0.41506,0.74714,0.29249,0.032,0.81529,0.93041,0.98225,1,0.87012
0.7,0.0058202,0.2502,0.39992,0.53484,0.8472,0.39342,0.04034,0.78031,0.88855,0.95949,1,0.85067
0.75,0.031808,0.36787,0.53377,0.65459,0.94042,0.50578,0.18791,0.74803,0.85511,0.92354,1,0.81464
0.8,0.11466,0.50105,0.66995,0.76932,0.96011,0.6277,0.21068,0.67659,0.78844,0.87822,0.99919,0.76296
0.85,0.27569,0.65073,0.78541,0.86259,0.97863,0.74742,0.15635,0.59403,0.71321,0.81569,0.99121,0.68957
0.9,0.44723,0.80423,0.87676,0.93438,0.98324,0.84891,0.11396,0.488,0.59763,0.69601,0.91682,0.58435
0.95,0.55795,0.88503,0.92548,0.95049,0.99042,0.90584,0.08118,0.35002,0.4396,0.51375,0.78873,0.43835


==> data-final/postICCVtestwta_KLold_keep_old_weights-eval_runtime.txt <==
0.1,1.6196,3.2477,4.143,5.2198,39.229
0.15,2.1575,3.9027,4.8653,5.8694,40.433
0.2,3.0479,4.6902,5.5904,6.625,33.554
0.25,2.0692,4.0277,5.1268,7.9443,150.16
0.3,2.8232,5.8707,8.5841,21.717,388.39
0.35,2.3133,7.8869,17.916,118.37,926.12
0.4,3.6096,23.941,103.06,355.86,4049.4
0.45,4.8877,71.419,281.3,859.29,4886.3
0.5,4.9385,177.72,648.41,1757.9,7505.7
0.55,7.5016,535.82,1538.5,3276.2,10513
0.6,7.7113,1077.6,2593.8,5713.6,21290
0.65,13.371,2335.2,5105.1,9063.7,23446
0.7,65.588,3797.1,7063.4,11194,42232
0.75,734.54,6112,10402,14672,24333
0.8,1080.4,6945.9,11106,14579,31357
0.85,1252.8,7358.3,10959,13922,29212
0.9,946.52,5284.7,8270.3,12068,25815
0.95,341.88,1554.1,3161.1,5930.7,32484


==> data-final/postICCVtestwta_KLold_keep_old_weights-eval_vipr.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0017415,1.5342e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.225,-1.0628e-16,-3.9669e-17,-1.8874e-17,-2.5448e-18,0.0033125,5.1864e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4546
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,9.7082e-18,0.0088733,0.00015121,0.71702,1.9746,2.4115,2.951,4.6321,2.4532
0.275,-1.0374e-16,-3.447e-17,-6.2986e-18,0.00019169,0.0089216,0.00028788,0.71695,1.9745,2.4115,2.951,4.6318,2.4529
0.3,-1.0374e-16,-2.3848e-17,4.6182e-18,0.00076569,0.07622,0.0018632,0.71687,1.9649,2.4115,2.951,4.6315,2.4479
0.325,-1.0374e-16,-1.4069e-17,0.00018814,0.0017043,0.078263,0.0024137,0.71674,1.9648,2.4115,2.951,4.6307,2.4478
0.35,-1.0374e-16,0,0.00061341,0.0035052,0.081783,0.0042387,0.71656,1.9514,2.4115,2.951,4.6297,2.4437
0.375,-1.0374e-16,0.00010227,0.0014488,0.0058733,0.086777,0.0054872,0.7164,1.9514,2.4115,2.951,4.6282,2.444
0.4,-1.0374e-16,0.00049321,0.0032496,0.010225,0.094428,0.0084376,0.71629,1.9432,2.4115,2.951,4.6264,2.4405
0.425,-1.0374e-16,0.00090997,0.0055869,0.015668,0.10435,0.011871,0.71611,1.9413,2.4114,2.9509,4.6234,2.4343
0.45,-1.0374e-16,0.0019288,0.009791,0.022636,0.30906,0.01784,0.71591,1.9404,2.4083,2.9509,4.5815,2.4306
0.475,-1.0374e-16,0.0036396,0.014273,0.031512,0.52367,0.026523,0.71568,1.9389,2.4073,2.9494,4.5617,2.4277
0.5,-4.7637e-17,0.0069288,0.020303,0.043789,0.53504,0.035417,0.71548,1.9321,2.4026,2.9189,4.436,2.4154
0.525,-4.7637e-17,0.010567,0.029753,0.056856,0.8269,0.046261,0.71516,1.8998,2.3855,2.9183,4.4265,2.4039
0.55,-4.7637e-17,0.015648,0.039151,0.073768,1.1818,0.06077,0.71319,1.8827,2.374,2.9177,4.414,2.3867
0.575,-2.3848e-17,0.022931,0.054272,0.091832,1.3193,0.076381,0.71259,1.8798,2.3724,2.8948,4.3777,2.3639
0.6,-2.3848e-17,0.033179,0.070374,0.1139,1.4083,0.098226,0.71203,1.8551,2.3629,2.8915,4.3579,2.3474
0.625,0.00020296,0.043125,0.089195,0.13941,1.4473,0.12399,0.71127,1.7515,2.3553,2.8573,4.0732,2.3006
0.65,0.00060643,0.053433,0.10802,0.18046,1.4978,0.15567,0.54926,1.7439,2.279,2.7821,3.8967,2.2614
0.675,0.002014,0.076596,0.13486,0.24361,1.6775,0.20334,0.40836,1.7021,2.2184,2.7072,3.7688,2.1956
0.7,0.0048266,0.10147,0.17089,0.32468,1.9518,0.25976,0.35962,1.6142,2.1069,2.6096,3.6975,2.1135
0.725,0.010583,0.13084,0.22614,0.42785,2.0943,0.32819,0.34773,1.5176,2.0468,2.5032,3.6797,2.0304
0.75,0.02287,0.16831,0.2995,0.55349,2.4699,0.41965,0.28129,1.424,1.8903,2.4303,3.6486,1.9452
0.775,0.043633,0.23455,0.4067,0.71003,2.5739,0.54915,0.24679,1.3217,1.7698,2.333,3.6305,1.8248
0.8,0.071529,0.31137,0.55173,0.88701,2.7802,0.69985,0.22283,1.1199,1.6629,2.1698,3.5537,1.6903
0.85,0.13194,0.62831,1.0928,1.6037,3.8222,1.2264,0.089836,0.73177,1.2467,1.7963,3.3038,1.3103
0.9,0.30267,1.3622,2.1804,2.9613,5.7642,2.2901,0.036421,0.3734,0.68703,1.0778,2.8736,0.81468
0.95,1.1977,3.4291,4.658,6.21,10.237,4.8561,0.0076688,0.065332,0.13304,0.37003,1.8916,0.26882


==> data-final/postICCVtestwta_KLold_keep_old_weights-eval_vipr_subset.txt <==
0.1,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.15,-1.0628e-16,-4.1182e-17,-2.3801e-17,-5.2158e-18,2.4788e-17,-2.699e-17,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.2,-1.0628e-16,-3.9774e-17,-2.2171e-17,-4.5795e-18,0.0017415,1.5342e-05,0.71703,1.9746,2.4115,2.951,4.6322,2.4552
0.25,-1.0374e-16,-3.7124e-17,-1.4276e-17,9.7082e-18,0.0088733,0.00015121,0.71702,1.9746,2.4115,2.951,4.6321,2.4532
0.3,-1.0374e-16,-2.3848e-17,4.6182e-18,0.00076569,0.07622,0.0018632,0.71687,1.9649,2.4115,2.951,4.6315,2.4479
0.35,-1.0374e-16,0,0.00061341,0.0035052,0.081783,0.0042387,0.71656,1.9514,2.4115,2.951,4.6297,2.4437
0.4,-1.0374e-16,0.00049321,0.0032496,0.010225,0.094428,0.0084376,0.71629,1.9432,2.4115,2.951,4.6264,2.4405
0.45,-1.0374e-16,0.0019288,0.009791,0.022636,0.30906,0.01784,0.71591,1.9404,2.4083,2.9509,4.5815,2.4306
0.5,-4.7637e-17,0.0069288,0.020303,0.043789,0.53504,0.035417,0.71548,1.9321,2.4026,2.9189,4.436,2.4154
0.55,-4.7637e-17,0.015648,0.039151,0.073768,1.1818,0.06077,0.71319,1.8827,2.374,2.9177,4.414,2.3867
0.6,-2.3848e-17,0.033179,0.070374,0.1139,1.4083,0.098226,0.71203,1.8551,2.3629,2.8915,4.3579,2.3474
0.65,0.00060643,0.053433,0.10802,0.18046,1.4978,0.15567,0.54926,1.7439,2.279,2.7821,3.8967,2.2614
0.7,0.0048266,0.10147,0.17089,0.32468,1.9518,0.25976,0.35962,1.6142,2.1069,2.6096,3.6975,2.1135
0.75,0.02287,0.16831,0.2995,0.55349,2.4699,0.41965,0.28129,1.424,1.8903,2.4303,3.6486,1.9452
0.8,0.071529,0.31137,0.55173,0.88701,2.7802,0.69985,0.22283,1.1199,1.6629,2.1698,3.5537,1.6903
0.85,0.13194,0.62831,1.0928,1.6037,3.8222,1.2264,0.089836,0.73177,1.2467,1.7963,3.3038,1.3103
0.9,0.30267,1.3622,2.1804,2.9613,5.7642,2.2901,0.036421,0.3734,0.68703,1.0778,2.8736,0.81468
0.95,1.1977,3.4291,4.658,6.21,10.237,4.8561,0.0076688,0.065332,0.13304,0.37003,1.8916,0.26882


==> data-final/time-comp/all_cgc_agg.txt <==
#,Energy,Runtime
img1,-622.672600,1925.403614
img2,-75.053548,197.922687
img3,-366.127525,194.220930
img4,-1120.477471,1663.904204
img5,-16.581047,157.374119
img6,-119.344164,262.431406
img7,-50.707689,220.244435
img8,-426.852452,2289.765120
img9,-210.339063,381.141577
img10,-316.399496,958.396182
img11,-0.413375,25.677966
img12,-443.487009,432.690802
img13,-515.437504,1812.362705
img14,-412.621345,749.087591
img15,-227.155890,324.669970
img16,-251.912665,209.082424
img17,-27.736882,88.740861
img18,-46.848023,367.707673
img19,-0.308578,14.556696
img20,-41.854595,289.872984
img21,-1.978499,23.558567
img22,-1.979849,31.507310
img23,-27.162617,163.160646
img24,-138.256265,466.263064
img25,-546.348550,1365.982311
img26,-600.207801,2061.659303
img27,-494.900210,469.004030
img28,-141.311674,1374.067697
img29,-1958.183149,1880.840196
img30,-686.477408,2594.358391
img31,-41.491589,210.867561
img32,-832.697115,2056.091699
img33,-5.447407,40.237373
img34,-99.699736,2211.276064
img35,-408.962230,1809.321623
img36,-18.913949,104.030851
img37,-703.950795,759.658724
img38,-601.325824,2693.517504
img39,-243.591412,226.363188
img40,-4.037535,45.792466
img41,0.000000,32.634453
img42,-6.556105,22.601002
img43,-507.829659,3148.502729
img44,-146.375319,477.176709
img45,-1270.263764,1592.359814
img46,-93.952135,329.748111
img47,-879.170059,1549.861126
img48,-390.207615,1743.780518
img49,-90.184758,535.284803
img50,-28.501341,138.184798
img51,-411.056005,2390.554242
img52,-942.751394,2730.218200
img53,-95.440452,326.186621
img54,-30.447426,133.621656
img55,-44.185828,357.477788
img56,-74.435709,366.191117
img57,-37.336394,201.584880
img58,0.000000,6.320565
img59,-84.188808,513.950218
img60,-4.729902,35.946598
img61,-187.874256,1116.473182
img62,-34.293068,220.147708
img63,-67.475931,517.709436
img64,-201.096304,2574.203869
img65,-2.928807,45.721611
img66,-623.088574,1035.213669
img67,-473.291555,1857.964064
img68,-782.870239,1332.683086
img69,-405.735108,1538.962996
img70,-97.313759,1130.993041
img71,-13.633627,63.961231
img72,-1.948598,42.509266
img73,-1382.303478,3300.965907
img74,-81.444850,703.559198
img75,-239.746768,592.295682
img76,-407.935235,4327.359911
img77,-254.721745,1225.281934
img78,-716.546186,2890.420449
img79,-84.126673,166.498280
img80,-89.580746,164.347010
img81,-0.057222,12.652381
img82,-1336.150154,4073.137195
img83,-337.913934,2105.899513
img84,-1431.203207,3879.659345
img85,-691.970988,2689.987644
img86,-38.079719,212.975402
img87,-732.128589,1958.107360
img88,-202.433982,687.235354
img89,-238.235973,442.597368
img90,-3.237889,61.985534
img91,-60.163017,271.907746
img92,0.000000,16.620666
img93,-45.471581,458.824943
img94,-388.974259,1878.052586
img95,-135.521662,1817.036005
img96,-1296.961145,1545.395853
img97,-920.825774,866.577690
img98,-780.235156,2183.682253
img99,-131.957722,331.396675
img100,-233.003425,560.615232
img101,-140.482139,1192.684196
img102,-346.219332,517.595862
img103,-718.211272,2396.604265
img104,-623.653046,2344.901130
img105,-28.997285,150.285962
img106,-309.804273,3275.452372
img107,-12.285866,278.795432
img108,-979.679102,2548.141471
img109,-398.006135,227.903051
img110,-687.362379,1759.834779
img111,-186.307324,448.584289
img112,-12.938359,88.251511
img113,-195.744240,705.489187
img114,-810.482687,3776.416040
img115,-238.976507,2045.145425
img116,-370.917362,1299.242856
img117,-197.139370,741.251416
img118,-124.741735,311.959474
img119,-213.293362,1003.435706
img120,-205.578861,1743.491986
img121,-172.482606,1023.240750
img122,-127.387912,268.696618
img123,-73.659113,384.156932
img124,-7.401511,46.181560
img125,-177.015450,1273.494522
img126,-291.301048,948.081628
img127,-809.580400,3210.251898
img128,-208.245965,892.017762
img129,-27.954376,185.457767
img130,-156.459700,1169.273555
img131,-9.949707,43.168643
img132,-172.232692,780.090332
img133,-108.113168,1445.188601
img134,-643.375285,1865.272628
img135,-4.681018,47.691175
img136,-191.497083,1693.382906
img137,-164.105106,239.929790
img138,-34.667651,123.010218
img139,-823.904216,1323.263194
img140,-663.223529,2986.126913
img141,0.000000,12.014234
img142,-48.275659,265.462720
img143,-173.655630,314.777141
img144,-467.647718,196.740355
img145,-856.007061,2144.089533
img146,-162.216910,335.638304
img147,-766.792929,1478.604509
img148,-437.664787,2162.636079
img149,-139.311492,569.078017
img150,-3.607709,19.007806
img151,-2.042777,38.573308
img152,-8.859077,91.780196
img153,-814.103685,757.001447
img154,-148.123966,887.774957
img155,-543.923540,1287.590693
img156,-1171.180210,1974.817553
img157,-599.767031,1256.751547
img158,-1375.452305,1000.027003
img159,-297.947774,2607.082969
img160,-259.778577,745.814767
img161,-17.237987,127.094764
img162,-1366.451134,1191.483798
img163,-1200.557202,1812.535179
img164,-650.536821,7733.621196
img165,-11.702671,61.208049
img166,-112.732925,518.493386
img167,-48.522465,244.549346
img168,-194.205541,1222.969881
img169,0.000000,10.985795
img170,-210.354292,230.483811
img171,0.000000,15.869121
img172,-968.685485,2171.184699
img173,-278.426515,510.129451
img174,-36.179204,154.913743
img175,-221.311293,1134.535134
img176,-495.355156,1987.090491
img177,-459.607670,637.346149
img178,-559.316027,1799.562591
img179,-745.540938,1947.282295
img180,-565.625850,1372.278916
img181,-463.569215,2696.084700
img182,-867.712578,3732.716803
img183,-2.868675,15.590899
img184,-69.073890,291.942960
img185,-33.837938,226.384811
img186,-31.390191,217.644123
img187,-242.436854,973.889451
img188,-36.209283,64.050529
img189,-431.919864,1164.290104
img190,-30.911684,1210.216531
img191,-765.941606,3761.108902
img192,-71.457234,3033.253568
img193,-584.344291,3381.186766
img194,-387.281687,3236.421938
img195,-346.238058,1404.836971
img196,-556.286117,3947.985164
img197,-21.591949,115.389067
img198,-407.911276,640.950416
img199,0.000000,14.861251
img200,-381.553820,1115.548470


==> data-final/time-comp/all_cgc_tiles.txt <==
#,Energy,Runtime
img1,1376.575901,636.198961
img2,1924.767554,198.212266
img3,1632.455049,267.398090
img4,877.352364,821.473060
img5,1983.418953,218.555626
img6,1880.655836,328.087214
img7,1949.231568,375.236668
img8,1574.046703,1328.530390
img9,1789.475722,718.648421
img10,1684.904197,644.425427
img11,1999.586625,104.165104
img12,1557.421884,1054.562878
img13,1461.480107,349.752963
img14,1587.322176,631.805040
img15,1773.008652,281.471799
img16,1748.099658,249.577609
img17,1972.304415,255.286969
img18,1953.167872,427.632040
img19,1999.691422,29.993772
img20,1958.021716,383.247570
img21,1998.021501,128.300162
img22,1997.897759,48.267643
img23,1972.581785,166.588778
img24,1844.826049,937.495945
img25,1442.049706,1091.226156
img26,1378.806134,1291.181426
img27,1504.774682,608.206793
img28,1858.516224,965.649719
img29,38.490154,1413.287308
img30,1307.682072,1300.039956
img31,1958.508411,157.863173
img32,1166.949250,942.341980
img33,1994.552593,87.065855
img34,1900.100039,394.450049
img35,1590.757151,1056.829770
img36,1981.086051,160.279998
img37,1302.823497,1066.592635
img38,1340.981948,738.295722
img39,1756.400297,270.492173
img40,1995.962465,155.846485
img41,2000.000000,116.442378
img42,1993.443895,127.926788
img43,1491.551768,1171.638569
img44,1853.281504,673.772710
img45,752.242868,682.431292
img46,1905.973396,715.079153
img47,1119.998056,547.062453
img48,1608.603874,1556.289514
img49,1887.966771,650.731777
img50,1971.431486,451.712118
img51,1580.266161,739.139127
img52,1051.742046,1052.680219
img53,1904.559548,486.763081
img54,1965.970731,106.715107
img55,1955.814172,314.131096
img56,1925.493198,566.559822
img57,1962.685353,256.712891
img58,2000.000000,44.793330
img59,1916.005657,455.980427
img60,1995.270098,132.017206
img61,1811.908057,1180.605283
img62,1965.706932,394.711012
img63,1932.524069,394.922425
img64,1799.048778,787.598253
img65,1997.071193,140.153103
img66,1376.950493,838.239526
img67,1525.047203,941.849969
img68,1216.226622,289.480681
img69,1552.363012,866.994561
img70,1902.795961,832.954545
img71,1986.035262,112.818033
img72,1998.051402,216.365591
img73,589.952901,1138.732237
img74,1918.555150,585.180538
img75,1760.257262,1220.646435
img76,1569.697734,1220.929488
img77,1744.987492,600.235885
img78,1281.813494,1146.157841
img79,1907.248457,366.823161
img80,1910.362682,695.223101
img81,1999.942778,55.679063
img82,643.025703,1032.530511
img83,1607.196639,804.797167
img84,541.781997,1089.182051
img85,1306.747050,927.266968
img86,1961.920281,275.077927
img87,1262.915487,1244.096778
img88,1798.027669,299.818124
img89,1761.606037,812.599731
img90,1996.832309,82.722162
img91,1939.836983,355.018571
img92,2000.000000,187.494562
img93,1943.856074,293.282806
img94,1603.756885,881.133236
img95,1864.400879,749.146160
img96,700.575979,758.476302
img97,1078.930084,376.826364
img98,1219.369208,1260.677321
img99,1867.675586,632.416651
img100,1767.094561,304.891654
img101,1860.084372,793.527097
img102,1592.150244,828.065379
img103,1385.949886,1138.158928
img104,1357.342846,1273.941556
img105,1970.961043,224.404312
img106,1650.456708,1147.769191
img107,1987.659311,155.254332
img108,962.458218,867.627863
img109,1602.283865,539.018114
img110,1225.731665,948.438002
img111,1813.692676,583.826261
img112,1987.061641,141.921798
img113,1804.109874,749.013381
img114,1188.427690,1050.025588
img115,1760.603225,1258.564309
img116,1615.980702,850.319526
img117,1802.902067,1027.782302
img118,1875.084605,458.614263
img119,1786.386357,713.444170
img120,1794.433877,900.148765
img121,1827.581843,953.139864
img122,1873.939613,255.599614
img123,1926.363518,576.146674
img124,1992.539942,172.010776
img125,1786.495801,608.050757
img126,1708.675797,1105.039350
img127,1190.395633,953.327590
img128,1792.055399,626.381884
img129,1972.083531,265.943918
img130,1820.946547,740.259368
img131,1990.050293,122.440954
img132,1828.091765,907.745375
img133,1892.063399,832.934708
img134,1357.513542,1154.319064
img135,1995.318982,108.675404
img136,1807.413900,1025.654595
img137,1835.602150,218.559010
img138,1965.319956,216.404525
img139,1174.750812,738.561942
img140,1337.648329,1622.561458
img141,2000.000000,39.058792
img142,1951.724341,438.391853
img143,1826.466408,567.877796
img144,1532.247112,129.155371
img145,1080.280916,595.796237
img146,1837.734682,264.384056
img147,1231.800094,884.179528
img148,1560.792621,834.848474
img149,1860.755982,514.016777
img150,1996.392291,87.253728
img151,1997.957223,89.422156
img152,1991.140923,135.638810
img153,1184.454200,307.033439
img154,1851.849435,232.187403
img155,1460.285914,654.138793
img156,760.603220,568.588265
img157,1399.580785,642.661736
img158,628.894704,470.678304
img159,1696.210965,947.808002
img160,1740.826174,720.416627
img161,1982.762013,180.486673
img162,704.301937,926.345542
img163,758.815560,572.659430
img164,1349.174590,680.624502
img165,1988.297329,96.838148
img166,1887.267075,480.964966
img167,1951.477535,274.102469
img168,1805.794459,711.100195
img169,2000.000000,137.739731
img170,1790.414076,728.025703
img171,2000.000000,166.581810
img172,1031.009474,551.927355
img173,1721.450618,309.180692
img174,1963.920457,221.779641
img175,1717.082691,621.666761
img176,1503.859560,954.030927
img177,1530.629791,463.175220
img178,1436.099234,508.083559
img179,1252.088808,653.656029
img180,1434.191813,754.428794
img181,1535.741993,759.799053
img182,1132.762691,979.077408
img183,1997.131325,109.852144
img184,1930.926110,280.599697
img185,1965.967545,247.305976
img186,1968.742301,180.008397
img187,1757.729687,500.701160
img188,1963.790717,239.947110
img189,1567.105748,582.675256
img190,1968.887700,301.146968
img191,1179.365124,756.741138
img192,1928.432317,578.404299
img193,1414.472377,1343.588118
img194,1612.431809,1152.856006
img195,1654.971241,944.429393
img196,1336.360458,916.118061
img197,1978.408051,161.563288
img198,1588.016759,431.619923
img199,2000.000000,109.641557
img200,1617.869675,471.092243


==> data-final/time-comp/all_kl_agg.txt <==
#,Energy,Runtime
img1,-458.022577,16.561192
img2,-65.194666,8.228807
img3,-365.792639,4.976697
img4,-803.270880,66.644895
img5,-16.581047,164.038228
img6,-32.940474,11.627211
img7,-50.394591,137.583327
img8,-389.202952,20.539253
img9,-210.319956,11.722776
img10,-224.997591,16.270243
img11,-0.413375,4.778629
img12,-443.387019,36.854171
img13,-274.017549,16.544057
img14,-326.024273,16.002683
img15,-225.499347,5.726054
img16,-251.732926,4.875503
img17,-27.736882,6.215200
img18,-46.767197,7.726035
img19,-0.308578,3.343287
img20,-31.648795,7.472474
img21,-1.978499,6.123601
img22,-1.979849,2.648496
img23,-27.162617,251.998648
img24,-137.722368,10.142161
img25,-445.676094,22.166745
img26,-504.591726,25.060107
img27,-341.915623,12.918144
img28,-138.183515,27.635970
img29,-1783.906544,112.667431
img30,-562.365716,54.996538
img31,-41.491589,5.717279
img32,-467.968222,23.472897
img33,-5.447407,3.144070
img34,-99.282213,7.955521
img35,-374.012828,28.664576
img36,-18.913949,4.372796
img37,-633.551754,19.742084
img38,-384.709051,25.259105
img39,-242.330436,6.863829
img40,-4.037535,3.924022
img41,0.000000,6.015278
img42,-6.556105,2.737336
img43,-363.407163,24.234739
img44,-104.830922,11.712422
img45,-779.502128,25.612130
img46,-93.952135,8.324283
img47,-493.894413,50.395661
img48,-389.959890,55.768711
img49,-89.617697,10.200484
img50,-28.501341,4.750461
img51,-286.266048,19.491249
img52,-582.615432,57.003735
img53,-95.440452,9.733254
img54,-30.447426,3.361736
img55,-44.090280,6.707849
img56,-73.102524,13.113928
img57,-37.082195,4.933382
img58,0.000000,1.743296
img59,-84.170958,7.862762
img60,-4.729902,2.397354
img61,-187.688156,12.060113
img62,-34.293068,5.771969
img63,-66.630314,6.702379
img64,-200.060376,10.359007
img65,-2.928807,77.429533
img66,-469.252774,22.277429
img67,-356.710102,29.668439
img68,-421.064249,24.350462
img69,-399.610838,19.980753
img70,-97.312839,13.184614
img71,-13.499897,3.588142
img72,-1.948598,2.784560
img73,-1044.766027,72.360587
img74,-63.977589,20.282197
img75,-239.746768,17.225657
img76,-395.207320,15.780692
img77,-112.936434,18.410893
img78,-540.829214,47.460942
img79,-84.126673,5.273124
img80,-89.352337,10.672528
img81,-0.057222,2.176623
img82,-974.678995,95.643195
img83,-318.090912,31.616842
img84,-1169.923326,31.200171
img85,-460.204980,25.044128
img86,-38.079719,5.622826
img87,-623.485575,41.039768
img88,-115.803649,8.291030
img89,-90.228192,16.360579
img90,-3.237889,11.674499
img91,-60.163017,7.373566
img92,0.000000,4.177889
img93,-45.288086,7.562065
img94,-236.757111,37.857932
img95,-135.521662,13.709760
img96,-929.614526,46.441603
img97,-866.328483,15.685390
img98,-763.088295,28.906329
img99,-131.739760,8.198417
img100,-87.983768,9.510161
img101,-140.365647,8.657102
img102,-346.196014,27.453771
img103,-592.257972,24.493812
img104,-621.195100,27.005240
img105,-28.997285,3.962592
img106,-254.460616,33.913273
img107,-12.200369,5.022705
img108,-726.261880,89.152402
img109,-397.806469,7.550491
img110,-595.147511,38.523454
img111,-138.759751,11.674914
img112,-12.938359,3.273121
img113,-135.437080,11.649950
img114,-599.237347,38.762498
img115,-225.175207,32.530169
img116,-370.527003,13.005188
img117,-196.499714,12.157102
img118,-124.741735,7.426171
img119,-129.267688,19.413158
img120,-205.519651,15.336308
img121,-172.412850,30.866951
img122,-127.387912,9.271062
img123,-73.659113,6.049154
img124,-7.394538,1.893473
img125,-175.441464,19.202850
img126,-291.301048,27.643323
img127,-606.921379,25.816095
img128,-164.597210,12.680847
img129,-27.923365,4.001068
img130,-156.049272,10.290818
img131,-9.949707,4.241898
img132,-171.596034,12.291294
img133,-107.611042,12.384111
img134,-597.970554,32.563809
img135,-4.681018,1.956652
img136,-155.363406,19.283671
img137,-32.689980,5.524918
img138,-34.667651,4.753640
img139,-491.921435,20.334298
img140,-608.660044,30.642809
img141,0.000000,2.461491
img142,-48.275659,6.488588
img143,-173.637681,9.075891
img144,-466.588270,5.689387
img145,-690.951174,40.467394
img146,-35.956587,11.303854
img147,-476.615442,48.718106
img148,-342.015717,16.557482
img149,-130.718243,8.173866
img150,-3.607709,2.259904
img151,-2.042777,1.671710
img152,-8.859077,5.742102
img153,-724.814990,22.292256
img154,-142.549909,7.893527
img155,-325.092354,20.718400
img156,-957.372119,49.424755
img157,-288.419120,35.169172
img158,-807.164672,102.799910
img159,-244.183672,13.272636
img160,-259.778577,19.844556
img161,-17.237987,5.447125
img162,-1010.136305,29.904873
img163,-933.935183,64.827294
img164,-542.544787,18.106442
img165,-11.702671,2.397409
img166,-105.009059,13.638719
img167,-47.246381,3.688030
img168,-193.418210,12.512329
img169,0.000000,2.443932
img170,-210.354292,8.525130
img171,0.000000,1.902701
img172,-323.846808,23.076639
img173,-84.584216,15.581884
img174,-36.179204,5.912607
img175,-220.690583,12.467663
img176,-400.827976,40.999463
img177,-313.676977,14.113816
img178,-313.967321,28.679996
img179,-556.930336,17.103250
img180,-559.448740,24.560895
img181,-388.362969,18.832944
img182,-570.848554,48.933279
img183,-2.868675,2.723599
img184,-69.073890,6.012737
img185,-33.837938,4.657042
img186,-31.329501,6.607069
img187,-242.345316,8.057088
img188,-3.524269,4.076170
img189,-268.025037,13.747299
img190,-30.644031,5.143459
img191,-676.357586,45.050501
img192,-71.406238,10.862521
img193,-584.211105,22.558847
img194,-352.371255,32.279980
img195,-279.011592,16.095991
img196,-480.809388,28.623183
img197,-21.193985,5.283343
img198,-280.307329,33.816212
img199,0.000000,3.613480
img200,-233.650620,16.518959


==> data-final/time-comp/all_kl_tiles.txt <==
#,Energy,Runtime
img1,1617.000281,167.357405
img2,1980.370347,15.008890
img3,1634.702180,20.868479
img4,1203.989777,290.016009
img5,1983.561919,11.213708
img6,1966.895366,28.733908
img7,1952.994674,30.625660
img8,1612.284131,176.196820
img9,1789.809214,92.524622
img10,1783.245440,52.275785
img11,1999.586625,7.662199
img12,1692.089749,110.744367
img13,1728.339629,104.368603
img14,1676.563922,76.346024
img15,1933.971112,39.820312
img16,1943.626758,30.846006
img17,1972.319344,26.526025
img18,1953.586714,52.204465
img19,1999.691422,4.751259
img20,1970.760753,17.767675
img21,1998.021501,6.574970
img22,1997.897759,8.478590
img23,1972.805758,11.750331
img24,1865.599367,49.040380
img25,1566.270949,143.496463
img26,1539.178842,449.606018
img27,1771.885766,149.527375
img28,1862.366887,71.468496
img29,844.665536,859.355888
img30,1461.974075,380.964978
img31,1958.978376,27.212966
img32,1546.193711,869.082858
img33,1994.594437,8.368959
img34,1900.250221,35.907949
img35,1634.175487,209.292257
img36,1981.086051,20.525389
img37,1382.845345,895.918119
img38,1622.235222,246.523462
img39,1905.908470,37.631072
img40,1995.992646,12.307127
img41,2000.000000,5.871160
img42,1993.443895,19.969819
img43,1638.375522,310.986102
img44,1895.079290,56.422278
img45,1067.365248,794.951764
img46,1906.189798,79.627696
img47,1525.780188,587.091860
img48,1619.049371,498.498857
img49,1910.843677,67.324690
img50,1971.498659,27.885388
img51,1720.817430,436.545029
img52,1431.006478,751.680340
img53,1906.495263,32.135796
img54,1969.759807,20.861396
img55,1955.814172,24.304175
img56,1938.721630,86.795312
img57,1962.867922,28.027028
img58,2000.000000,7.301841
img59,1916.231556,59.297612
img60,1995.881068,10.377772
img61,1816.842132,84.182264
img62,1965.706932,24.027582
img63,1933.123331,37.327277
img64,1803.452158,43.038850
img65,1997.087826,10.767489
img66,1536.827540,238.848413
img67,1650.200992,180.189234
img68,1624.651185,187.854787
img69,1607.955956,99.304007
img70,1903.489336,36.755104
img71,1986.476085,35.829895
img72,1998.051402,6.426883
img73,1124.330750,697.547557
img74,1936.034183,41.483155
img75,1762.314705,66.783063
img76,1609.672046,170.326378
img77,1888.557389,324.270972
img78,1464.407403,286.251160
img79,1917.687803,59.738674
img80,1910.970154,38.110643
img81,1999.942778,4.325521
img82,999.356470,486.286787
img83,1684.094147,97.803491
img84,1036.084685,672.005586
img85,1547.216635,203.703294
img86,1961.978472,18.386328
img87,1461.115464,398.180975
img88,1885.586551,90.132217
img89,1911.675189,146.925723
img90,1996.762111,10.644838
img91,1940.591926,63.247032
img92,2000.000000,8.335866
img93,1954.673709,50.474092
img94,1764.097206,300.155979
img95,1869.086751,82.039249
img96,1321.276368,631.191151
img97,1588.333856,412.917271
img98,1625.135726,290.145781
img99,1870.512322,38.283773
img100,1912.448987,106.985398
img101,1865.092336,133.847777
img102,1747.208716,155.115125
img103,1428.494933,264.343258
img104,1420.744920,286.273608
img105,1970.979268,23.549933
img106,1749.370831,297.519565
img107,1987.727171,16.380500
img108,1282.058954,509.686286
img109,1892.138519,130.291866
img110,1495.133170,591.135386
img111,1861.280015,77.847485
img112,1987.061641,16.241856
img113,1869.946280,62.145148
img114,1406.906270,233.355128
img115,1776.300295,188.473841
img116,1637.294278,103.648687
img117,1805.102801,74.655264
img118,1876.051339,35.107937
img119,1873.025852,36.624405
img120,1795.599617,343.937235
img121,1829.701046,109.785387
img122,1874.921994,69.962131
img123,1926.484687,40.941565
img124,1992.564786,27.270630
img125,1830.954107,136.989807
img126,1711.811269,113.186758
img127,1397.055957,198.972660
img128,1835.818308,85.579519
img129,1972.437369,20.355183
img130,1844.474787,353.286479
img131,1990.092659,6.400811
img132,1832.318338,125.245919
img133,1892.647920,62.324959
img134,1506.045820,227.341652
img135,1995.346819,11.621488
img136,1847.348941,72.069003
img137,1967.235262,40.575873
img138,1965.424636,18.221162
img139,1512.531766,132.723193
img140,1403.405839,423.580118
img141,2000.000000,7.063785
img142,1953.462454,22.875177
img143,1833.673377,40.917417
img144,1713.833561,229.265945
img145,1412.021064,169.591300
img146,1964.806240,53.745361
img147,1617.777269,472.293731
img148,1677.139197,218.784130
img149,1872.358100,70.819322
img150,1996.392291,4.387948
img151,1997.957223,8.991362
img152,1991.140923,21.460201
img153,1592.342308,144.529341
img154,1906.078543,147.571306
img155,1628.769908,218.814745
img156,1278.375060,317.703948
img157,1715.048352,314.659369
img158,1291.696463,406.035872
img159,1760.206650,206.987175
img160,1746.184161,34.094102
img161,1982.762013,32.560812
img162,1110.238918,761.405255
img163,1218.005974,607.226323
img164,1481.776685,221.071425
img165,1988.297329,9.986041
img166,1935.702949,27.130793
img167,1954.480857,14.579314
img168,1808.179896,45.752502
img169,2000.000000,6.647380
img170,1791.489618,70.869531
img171,2000.000000,8.264599
img172,1694.029672,220.367198
img173,1916.958308,93.640972
img174,1967.701173,20.911605
img175,1785.243942,80.816874
img176,1605.567327,157.209848
img177,1690.535399,175.900646
img178,1688.851056,288.820249
img179,1483.988475,195.539311
img180,1603.452913,275.230614
img181,1630.333485,146.042773
img182,1452.965896,787.333554
img183,1997.131325,8.322912
img184,1932.520347,21.460431
img185,1966.491471,23.607321
img186,1968.943661,13.721139
img187,1868.189532,36.408341
img188,1996.375620,17.974594
img189,1739.082099,176.086471
img190,1970.131228,36.757859
img191,1341.006414,353.340980
img192,1928.917226,117.187089
img193,1425.808816,267.147982
img194,1652.401020,82.795423
img195,1724.392466,171.290810
img196,1493.206334,254.590817
img197,1978.806015,12.659288
img198,1725.201905,179.546104
img199,2000.000000,10.310133
img200,1769.152502,62.571019


==> data-final/time-comp/all_okl_agg.txt <==
#,Energy,Runtime
img1,-458.022577,1317.636435
img2,-65.194666,286.369841
img3,-366.006858,502.889152
img4,-803.487131,3638.285481
img5,-16.581047,141.234846
img6,-32.940474,287.397932
img7,-50.394591,199.115808
img8,-389.202952,1132.975006
img9,-210.319956,765.890096
img10,-224.997591,864.542780
img11,-0.413375,35.172983
img12,-443.487009,1895.078425
img13,-274.017549,1127.373910
img14,-326.024273,365.922792
img15,-225.499347,436.711025
img16,-251.732926,184.952596
img17,-27.736882,157.689070
img18,-46.767197,365.049115
img19,-0.308578,20.711573
img20,-31.648795,115.156654
img21,-1.978499,4.938500
img22,-1.979849,5.906952
img23,-27.162617,204.641466
img24,-137.722368,104.583535
img25,-445.676094,196.931121
img26,-504.591726,226.793117
img27,-341.915623,829.026566
img28,-138.183515,161.339002
img29,-1783.853409,609.226206
img30,-562.522610,3405.147341
img31,-41.491589,308.042372
img32,-467.968222,1757.914934
img33,-5.447407,53.619046
img34,-99.282213,541.537437
img35,-374.012828,846.830178
img36,-18.913949,82.237984
img37,-633.551754,861.749108
img38,-384.729680,2523.879973
img39,-242.307128,177.720193
img40,-4.037535,47.332487
img41,0.000000,18.815890
img42,-6.556105,61.046219
img43,-363.407163,2051.423927
img44,-104.830922,630.651573
img45,-779.502128,2637.078374
img46,-93.952135,465.781246
img47,-493.894413,5332.020146
img48,-389.959890,3710.667896
img49,-89.617697,704.334284
img50,-28.501341,88.500880
img51,-286.266048,1408.301051
img52,-582.615432,1904.906436
img53,-95.440452,376.290772
img54,-30.447426,60.980861
img55,-44.185828,588.921150
img56,-73.102524,740.202679
img57,-37.082195,174.905161
img58,0.000000,10.539997
img59,-84.170958,382.859160
img60,-4.729902,48.840451
img61,-187.874256,802.842402
img62,-34.293068,306.412621
img63,-66.630314,456.120596
img64,-200.060376,761.709552
img65,-2.928807,61.827611
img66,-469.252774,1578.534271
img67,-356.710102,2333.659999
img68,-421.064249,300.217766
img69,-399.610838,122.180942
img70,-97.312839,89.228436
img71,-13.499897,16.192669
img72,-1.948598,12.795676
img73,-1044.883726,4469.820518
img74,-63.977589,120.647732
img75,-239.746768,149.235157
img76,-395.207320,183.352711
img77,-112.936434,939.314081
img78,-540.829214,1695.245067
img79,-84.126673,281.263772
img80,-89.352337,439.825117
img81,-0.057222,9.609773
img82,-974.678995,4790.846240
img83,-318.090912,2885.009436
img84,-1170.616298,5168.495533
img85,-460.204980,1982.813582
img86,-38.079719,210.345876
img87,-623.485575,3884.718328
img88,-115.803649,339.153383
img89,-90.228192,1139.918986
img90,-3.237889,45.786215
img91,-60.163017,132.719977
img92,0.000000,8.551536
img93,-45.288086,431.293196
img94,-236.757111,2474.127051
img95,-135.521662,444.186330
img96,-929.614526,5805.177081
img97,-866.328483,1315.769248
img98,-763.088295,2781.394994
img99,-131.739760,391.296427
img100,-87.983768,699.982767
img101,-140.482139,1408.834809
img102,-346.196014,4579.152638
img103,-592.257972,533.187088
img104,-621.206948,3733.986573
img105,-28.997285,131.603204
img106,-254.460616,1846.005507
img107,-12.200369,212.364733
img108,-726.261880,3391.407020
img109,-397.806469,234.454140
img110,-595.147511,4001.365557
img111,-138.759751,609.224187
img112,-12.938359,106.633375
img113,-135.718146,1053.811554
img114,-599.237347,7505.729543
img115,-225.175207,2351.570308
img116,-370.527003,913.438681
img117,-196.536249,1933.504885
img118,-124.741735,300.541574
img119,-129.278243,1132.508658
img120,-205.519651,1111.332462
img121,-172.412850,1759.469340
img122,-127.387912,390.300402
img123,-73.659113,326.624142
img124,-7.394538,84.848488
img125,-175.528953,2166.270749
img126,-291.301048,2095.787758
img127,-606.921379,1918.720294
img128,-164.597210,881.786159
img129,-27.954376,304.098066
img130,-156.347756,1985.304041
img131,-9.949707,148.423421
img132,-171.596034,1215.333781
img133,-107.611042,796.753344
img134,-598.227274,1601.384126
img135,-4.681018,72.308631
img136,-155.363406,1471.683387
img137,-32.689980,245.153479
img138,-34.667651,106.674183
img139,-491.921435,1492.474874
img140,-608.660044,2322.847954
img141,0.000000,23.979039
img142,-48.275659,277.808513
img143,-173.637681,552.118734
img144,-467.060906,666.178421
img145,-690.951174,1492.418084
img146,-35.956587,734.380234
img147,-476.615442,3153.581072
img148,-342.015717,1262.569472
img149,-130.718243,218.591266
img150,-3.607709,23.717502
img151,-2.042777,34.773602
img152,-8.859077,172.916957
img153,-725.107334,2227.608371
img154,-142.549909,723.754116
img155,-325.092354,1993.291524
img156,-957.372119,5998.742047
img157,-288.419120,2958.869738
img158,-807.164672,5374.653457
img159,-244.183672,1072.382167
img160,-259.778577,1596.517713
img161,-17.237987,183.317927
img162,-1010.230974,4850.024208
img163,-933.935183,6479.047667
img164,-542.544787,1749.441259
img165,-11.702671,101.637094
img166,-105.009059,390.737674
img167,-47.246381,132.600251
img168,-193.418210,2700.252895
img169,0.000000,19.260705
img170,-210.354292,257.599640
img171,0.000000,16.901304
img172,-324.069326,3738.497286
img173,-84.584216,1080.220117
img174,-36.179204,223.875902
img175,-220.690583,819.125522
img176,-400.827976,3407.294046
img177,-313.676977,1021.086502
img178,-313.967321,2060.942608
img179,-556.930336,1422.626658
img180,-559.448740,932.401009
img181,-388.362969,531.029645
img182,-570.917834,3331.166788
img183,-2.868675,44.864289
img184,-69.073890,728.200665
img185,-33.837938,197.832439
img186,-31.390191,154.506813
img187,-242.345316,556.473094
img188,-3.524269,72.873927
img189,-268.025037,947.761734
img190,-30.644031,191.408030
img191,-676.357586,2977.957286
img192,-71.406238,707.290684
img193,-584.211105,2072.816151
img194,-352.371255,3164.260356
img195,-279.011592,1485.655107
img196,-480.809388,2452.689577
img197,-21.193985,74.925473
img198,-280.465969,721.021393
img199,0.000000,12.510840
img200,-233.650620,808.277347


==> data-final/time-comp/all_okl_tiles.txt <==
#,Energy,Runtime
img1,23420.834308,56.234373
img2,23753.693198,48.721380
img3,20777.676086,114.882387
img4,22268.427256,51.337512
img5,23317.772717,55.444944
img6,24785.984673,56.067593
img7,21986.451337,61.379141
img8,23046.451815,58.423683
img9,20076.000887,60.757192
img10,24278.415849,73.134237
img11,21225.107923,82.348827
img12,22245.050174,52.189155
img13,20396.316437,67.671346
img14,23393.862748,59.788398
img15,22912.696968,49.148652
img16,21613.518206,42.523112
img17,22379.552269,61.575635
img18,22899.239573,74.394447
img19,18997.836250,55.390346
img20,25495.513803,45.121198
img21,24967.111622,62.771381
img22,22820.556883,57.013618
img23,20266.226307,79.545770
img24,21524.015372,54.067414
img25,23403.630622,52.474011
img26,24478.447912,63.705339
img27,24397.569813,50.774197
img28,25952.888019,59.332684
img29,23696.423526,50.511821
img30,23893.338322,68.541069
img31,22455.146263,62.337870
img32,24363.073724,60.263472
img33,22343.900288,64.056940
img34,20235.707763,86.533933
img35,27948.895190,44.667825
img36,27678.300544,54.706869
img37,24924.526145,66.971942
img38,24604.871550,54.196257
img39,23849.220482,42.987270
img40,19860.234960,68.879060
img41,21658.490941,72.417632
img42,25063.023389,51.952035
img43,25536.075574,52.961572
img44,24757.078519,59.963498
img45,23458.304039,40.846707
img46,24485.759317,68.011583
img47,24876.405470,52.124596
img48,25584.282461,54.006676
img49,25324.213997,59.237432
img50,21424.322897,81.520649
img51,20871.711061,68.758577
img52,24740.995826,44.547246
img53,25665.069763,55.286570
img54,19015.825643,133.636969
img55,21647.450361,62.866952
img56,25172.524206,59.095431
img57,22828.686884,63.289586
img58,21571.972404,70.561393
img59,22543.689972,61.294382
img60,25074.803700,38.501003
img61,24925.686961,43.688403
img62,24095.838117,64.656203
img63,21827.906397,67.914474
img64,24445.342173,57.227896
img65,26235.930047,54.947694
img66,23395.076800,56.906789
img67,23849.449909,59.564640
img68,23310.973930,57.868162
img69,23846.146913,94.011594
img70,22358.938384,68.242866
img71,25196.909707,45.904953
img72,22962.614617,61.790860
img73,24103.307364,45.378952
img74,24088.018955,65.561717
img75,23686.373258,74.512371
img76,23966.396497,67.886925
img77,27198.131831,44.421948
img78,22163.598088,79.024081
img79,22302.512313,61.545277
img80,23062.627767,73.786219
img81,24166.841223,49.742174
img82,19823.653864,70.516938
img83,22472.078480,66.566272
img84,23298.087817,67.185386
img85,24128.812010,50.808803
img86,23611.868700,55.818817
img87,22325.133609,49.734363
img88,22976.698190,59.216364
img89,24708.225151,46.662227
img90,21823.553051,83.455881
img91,23247.516855,36.196030
img92,20201.917723,43.007924
img93,23008.022841,47.951185
img94,26311.222975,42.138149
img95,24264.372202,48.618368
img96,23260.167256,40.319776
img97,23134.033178,33.701079
img98,25523.665442,55.417969
img99,25265.194352,38.336235
img100,22760.431460,61.123006
img101,25101.527858,35.499318
img102,25780.614116,43.529131
img103,24350.558818,55.059756
img104,25125.305126,56.778364
img105,23111.180631,64.912152
img106,27399.856696,43.342907
img107,21875.830800,55.484770
img108,22799.866773,49.964817
img109,21374.515205,78.308283
img110,23738.549521,49.239491
img111,23115.277402,70.489025
img112,21581.136584,56.710804
img113,22764.664148,77.082140
img114,24187.851565,52.961186
img115,24811.789895,39.293878
img116,25400.747731,50.374349
img117,25544.178881,47.280733
img118,26273.747441,35.939554
img119,22563.226131,34.125648
img120,27393.145014,52.977559
img121,24771.362086,34.706884
img122,23437.496957,35.641972
img123,24961.094049,42.050402
img124,24287.131616,66.553112
img125,22988.650180,46.066541
img126,22447.391453,42.709481
img127,20423.571918,88.005547
img128,18624.733891,69.884007
img129,23104.028686,56.235054
img130,24253.263146,39.753662
img131,19707.742976,69.203161
img132,24209.524142,58.038705
img133,21799.950340,67.196259
img134,23344.505499,62.976618
img135,24056.977905,64.364111
img136,24763.461902,43.130353
img137,23166.633388,58.263916
img138,19703.177674,67.196456
img139,23535.083779,55.058140
img140,25548.171981,51.277485
img141,21436.996976,52.499819
img142,23524.809639,62.919835
img143,24508.035709,66.238762
img144,22908.838910,66.716475
img145,23081.595295,60.692180
img146,24655.605067,80.341852
img147,25622.723273,37.940696
img148,25276.970355,58.309338
img149,22615.622522,62.278727
img150,21004.931319,68.945416
img151,23075.135222,52.836950
img152,21655.634034,42.164099
img153,23052.507485,71.040146
img154,28211.260292,48.951668
img155,25732.816377,38.737219
img156,22714.553903,73.096320
img157,27589.849008,40.844327
img158,21255.201819,55.133741
img159,23685.008944,44.144349
img160,24154.615138,45.165925
img161,24295.542706,53.831082
img162,22462.370091,43.323221
img163,25043.824977,37.648852
img164,26352.740590,56.590995
img165,20440.277419,80.388932
img166,23721.638484,69.218878
img167,22885.186348,51.677726
img168,22703.272404,52.061411
img169,20271.441647,67.317776
img170,21896.990774,76.362923
img171,22854.781131,47.726819
img172,25268.736915,59.881989
img173,24786.820372,39.651204
img174,20391.319269,57.224208
img175,24281.155092,43.765508
img176,24879.322899,49.940397
img177,23173.889817,47.783419
img178,25069.765202,44.705189
img179,20643.606222,58.535285
img180,24989.104753,65.165880
img181,21213.991881,71.100627
img182,24700.637644,41.361965
img183,22785.897630,41.198669
img184,19162.523118,99.927173
img185,21850.229780,58.764119
img186,23190.244493,51.293536
img187,24076.042680,56.382156
img188,25854.180903,79.651315
img189,24413.854545,65.325423
img190,25106.077939,48.185110
img191,24936.473370,47.047344
img192,21856.893497,51.559221
img193,20861.457307,76.181169
img194,23855.499220,44.052153
img195,24245.906866,47.523782
img196,23586.967766,77.638814
img197,22073.424427,54.107356
img198,22872.353467,57.648930
img199,20714.473557,46.316276
img200,22025.595020,31.208851


==> data-final/time-comp/mean_cgc_agg.txt <==
Method,MedianEnergy,Q25,Q75,MedianTime,Q25,Q75
CGC,-202.433982,-543.923540,-41.854595,705.489187,210.867561,1809.321623


==> data-final/time-comp/mean_cgc_tiles.txt <==
Method,MedianEnergy,Q25,Q75,MedianTime,Q25,Q75
CGC,1794.433877,1460.285914,1958.021716,578.404299,255.599614,867.627863


==> data-final/time-comp/mean_kl_agg.txt <==
Method,MedianEnergy,Q25,Q75,MedianTime,Q25,Q75
KL,-172.412850,-397.806469,-36.179204,12.680847,6.012737,25.259105


==> data-final/time-comp/mean_kl_tiles.txt <==
Method,MedianEnergy,Q25,Q75,MedianTime,Q25,Q75
KL,1861.280015,1624.651185,1965.424636,76.346024,26.526025,218.784130


==> data-final/time-comp/mean_okl_agg.txt <==
Method,MedianEnergy,Q25,Q75,MedianTime,Q25,Q75
OKL,-172.412850,-397.806469,-36.179204,630.651573,177.720193,1757.914934


==> data-final/time-comp/mean_okl_tiles.txt <==
Method,MedianEnergy,Q25,Q75,MedianTime,Q25,Q75
OKL,23403.630622,22302.512313,24757.078519,56.234373,47.523782,66.238762

